Nitriding: A tool kit for building scalable, networked, secure enclaves

Enclave deployments often fail to simultaneously be secure (e.g., resistant to side channel attacks), powerful (i.e., as fast as an off-the-shelf server), and flexible (i.e., unconstrained by development hurdles). In this paper, we present nitriding, an open tool kit that enables the development of enclave applications that satisfy all three properties. We build nitriding on top of the recently-proposed AWS Nitro Enclaves whose architecture prevents side channel attacks by design, making nitriding more secure than comparable frameworks. We abstract away the constrained development model of Nitro Enclaves, making it possible to run unmodified applications inside an enclave that have seamless and secure Internet connectivity, all while making our code user-verifiable. To demonstrate nitriding's flexibility, we design three enclave applications, each a research contribution in its own right: (i) we run a Tor bridge inside an enclave, making it resistant to protocol-level deanonymization attacks; (ii) we built a service for securely revealing infrastructure configuration, empowering users to verify privacy promises like the discarding of IP addresses at the edge; (iii) and we move a Chromium browser into an enclave, thereby isolating its attack surface from the user's system. We find that nitriding enables rapid prototyping and alleviates the deployment of production-quality systems, paving the way toward usable and secure enclaves.

==> diagrams/attestation-document-request-latency/data.csv <==
us
1199
1162
1144
1118
1108
1099
1098
1110
1094
1136
1092
1109
1110
1101
1120
1088
1104
1091
1107
1090
1092
1109
1103
1095
1091
1095
1097
1089
1109
1098
1099
1114
1108
1194
1116
1108
1102
1102
1218
1131
1141
1135
1134
1109
1133
1134
1100
1134
1096
1144
1126
1139
1127
1123
1110
1106
1108
1164
1098
1136
1098
1108
1087
1095
1103
1095
1108
1089
1165
1181
1115
1094
1102
1092
1106
1118
1114
1145
1112
1114
1105
1101
1114
1131
1103
1125
1109
1131
1117
1106
1132
1145
1140
1114
1133
1135
1095
1100
1109
1119
1113
1121
1134
1101
1100
1095
1103
1091
1094
1096
1159
1111
1102
1099
1092
1102
1089
1149
1109
1094
1098
1095
1125
1110
1120
1120
1098
1133
1108
1115
1096
1137
1107
1108
1136
1093
1121
1136
1141
1136
1105
1090
1108
1109
1109
1119
1107
1122
1114
1099
1093
1148
1171
1134
1133
1139
1138
1118
1109
1135
1273
1129
1144
1145
1113
1142
1111
1118
1118
1102
1113
1112
1105
1098
1099
1109
1105
1091
1109
1107
1093
1138
1104
1247
1153
1104
1105
1141
1141
1111
1128
1109
1113
1114
1107
1133
1119
1102
1100
1098
1104
1101
1090
1094
1106
1104
1125
1095
1107
1097
1150
1104
1116
1136
1116
1118
1106
1094
1121
1111
1105
1095
1115
1103
1097
1090
1106
1105
1101
1101
1105
1089
1102
1106
1093
1184
1222
1139
1119
1107
1114
1093
1104
1106
1140
1144
1139
1111
1149
1222
1127
1146
1141
1140
1109
1133
1135
1124
1122
1097
1164
1112
1113
1104
1091
1119
1098
1129
1123
1098
1094
1101
1113
1110
1138
1106
1133
1134
1145
1105
1092
1134
1101
1108
1133
1134
1113
1132
1122
1097
1131
1114
1105
1121
1103
1130
1097
1108
1105
1137
1116
1091
1132
1101
1111
1136
1137
1134
1116
1149
1259
1137
1117
1137
1110
1110
1102
1098
1173
1274
1138
1107
1118
1137
1135
1107
1093
1148
1099
1112
1090
1091
1095
1099
1107
1098
1124
1107
1113
1107
1129
1131
1094
1097
1098
1135
1133
1104
1088
1100
1106
1096
1102
1092
1100
1095
1095
1094
1125
1122
1164
1141
1139
1121
1112
1110
1103
1104
1104
1092
1103
1091
1107
1101
1097
1102
1125
1097
1094
1108
1109
1124
1126
1123
1104
1099
1108
1100
1109
1098
1104
1101
1103
1100
1126
1095
1092
1102
1094
1098
1090
1106
1219
1104
1112
1121
1109
1106
1119
1106
1153
1098
1114
1111
1112
1107
1100
1100
1105
1106
1095
1089
1099
1098
1090
1099
1098
1098
1120
1098
1122
1105
1101
1100
1089
1102
1094
1215
1101
1141
1097
1096
1096
1130
1112
1089
1121
1101
1116
1090
1135
1128
1114
1121
1121
1118
1106
1112
1108
1098
1093
1132
1106
1100
1093
1106
1134
1094
1095
1096
1087
1099
1096
1115
1121
1104
1106
1111
1104
1095
1102
1100
1103
1097
1109
1089
1207
1109
1096
1103
1099
1101
1102
1093
1097
1150
1122
1115
1113
1112
1108
1099
1116
1096
1088
1099
1110
1112
1099
1105
1102
1142
1092
1107
1097
1094
1102
1108
1110
1104
1129
1110
1103
1111
1105
1102
1096
1102
1096
1143
1139
1109
1092
1105
1095
1088
1092
1088
1112
1088
1105
1089
1110
1131
1109
1113
1100
1103
1122
1105
1097
1089
1100
1095
1103
1092
1112
1099
1101
1092
1110
1101
1150
1102
1093
1109
1117
1113
1117
1115
1206
1193
1154
1218
1138
1102
1094
1113
1107
1108
1097
1099
1097
1093
1102
1108
1101
1090
1122
1116
1106
1113
1120
1112
1094
1110
1109
1133
1105
1119
1229
1133
1109
1149
1147
1138
1113
1134
1142
1113
1139
1139
1193
1122
1107
1114
1118
1118
1133
1103
1105
1114
1125
1100
1108
1093
1094
1109
1108
1097
1095
1100
1103
1127
1172
1129
1100
1108
1111
1094
1106
1104
1099
1091
1095
1099
1097
1093
1095
1097
1215
1107
1103
1181
1182
1115
1119
1125
1113
1111
1110
1108
1147
1207
1258
1153
1103
1111
1139
1225
1122
1096
1097
1112
1123
1096
1136
1102
1093
1103
1119
1117
1114
1106
1107
1098
1096
1105
1108
1098
1095
1091
1107
1092
1101
1098
1088
1098
1097
1109
1117
1105
1118
1144
1138
1127
1132
1103
1108
1096
1109
1102
1176
1120
1099
1104
1105
1123
1111
1097
1094
1115
1099
1113
1103
1130
1154
1108
1123
1106
1103
1100
1094
1090
1097
1112
1184
1184
1116
1093
1093
1105
1111
1182
1189
1140
1103
1095
1118
1127
1103
1108
1105
1119
1107
1093
1111
1093
1094
1106
1111
1090
1147
1099
1111
1106
1101
1104
1096
1103
1095
1106
1129
1111
1112
1099
1116
1239
1146
1146
1103
1114
1136
1138
1107
1115
1139
1136
1121
1139
1136
1135
1104
1108
1100
1128
1124
1101
1116
1116
1100
1092
1101
1107
1089
1137
1103
1092
1134
1100
1102
1087
1144
1109
1100
1095
1094
1106
1104
1168
1217
1128
1106
1101
1114
1095
1108
1090
1098
1153
1117
1113
1111
1142
1136
1104
1132
1136
1135
1113
1197
1126
1112
1112
1116
1106
1113
1091
1098
1108
1097
1097
1098
1104
1096
1098
1098
1100
1093
1089
1122
1098
1105
1219
1181
1156
1155
1166
1245
5013
1161
1161
1192
1151
1185
1136
1166
1140
1153
1132
1176
1162
1156
1138
1133
1152
1129
1132
1144
1209
5013
1158
1157
1194
1161
1184
1145
1170
1151
1140
1135
1164
1142
1145
1133
1156
1136
1132
1132
1139
1205
5012
1171
1190
1552
4994
1171
1151
1198
1152
1190
1158
1177
1151
1160
1151
1174
1152
1146
1140
1146
1145
1134
1162
1167
1214
5008
1166
1151
1200
1148
1183
1147
1175
1144
1142
1132
1187
1137
1134
1148
1132
1150
1139
1145
1140
1216
5026
1168
1153
1188
1153
1187
1141
1206
1148
1134
1130
1175
1136
1149
1143
1142
1148
1143
1161
1146
1216
5020
1167
1149
1186
1142
1182
1133
1183
1162
1136
1151
1162
1133
1132
1146
1145
1140
1141
1128
1150
1232
4988
1167
1151
1189
1143
1177
1135
1178
1134
1133
1137
1161
1143
1142
1142
1135
1134
1147
1130
1134
1220
4992
1162
1151
1194
1151
1176
1142
1176
1147
1156
1142
1165
1133
1138
1146
1136
1134
1150
1159
1135
1206
5009
1178
1156
1188
1149
1203
1143
1179
1136
1136
1136
1160
1135
1131
1138
1130
1137
1139
1132
1145
1203
5018
1167
1149
1200
1139
1174
1150
1175
1136
1138
1143
1173
1136
1131
1140
1129
1149
1149
1143
1141
1210
5033
1165
1146
1188
1141
1179
1153
1194
1135
1142
1148
1170
1135
1147
1138
1142
1132
1139
1149
1133
1216
5021
1160
1153
1192
1143
1173
1146
1171
1135
1138
1151
1168
1138
1133
1142
1149
1146
1140
1138
1138
1210
5103
1158
1152
1171
1170
1147
1144
1192
1152
1131
1143
1165
1146
1148
1133
1128
1147
1159
1135
1132
1212
5007
1156
1147
1201
1146
1175
1142
1171
1136
1143
1142
1169
1142
1139
1130
1131
1154
1147
1134
1130
1212
5003
1171
1158
1203
1141
1192
1153
1174
1132
1133
1140
1163
1133
1149
1145
1136
1143
1151
1146
1142
1213
4947
1164
1152
1203
1140
1192
1171
1173
1145
1142
1147
1194
1147
1149
1148
1147
1148
1140
1135
1132
1216
5022
1161
1156
1190
1141
1182
1148
1176
1142
1143
1136
1166
1133
1152
1141
1151
1142
1138
1141
1140
1214
5012
1163
1158
1193
1145
1178
1149
1173
1137
1141
1152
1170
1140
1144
1135
1161
1164
1154
1145
1132
1214
5004
1188
1124
1102
1097
1099
1105
1115
1133
1095
1098
1091
1135
1113
1097
1129
1102
1107
1090
1101
1122
1111
1109
1109
1127
1219
1114
1112
1103
1137
1256
1137
1102
1137
1111
1134
1136
1137
1119
1096
1132
1128
1144
1121
1105
1116
1131
1145
1116
1115
1101
1093
1115
1110
1098
1098
1108
1098
1115
1136
1121
1111
1091
1104
1116
1289
1149
1117
1102
1098
1110
1095
1101
1098
1108
1108
1095
1111
1098
1100
1125
1111
1098
1102
1122
1097
1099
1109
1136
1109
1117
1111
1109
1099
1091
1100
1093
1112
1113
1126
1105
1100
1121
1104
1101
1096
1100
1093
1095
1099
1116
1124
1116
1117
1109
1115
1111
1115
1103
1095
1109
1107
1105
1090
1101
1097
1096
1088
1103
1098
1156
1110
1118
1119
1122
1118
1102
1101
1110
1114
1097
1135
1114
1096
1093
1089
1107
1115
1207
1113
1118
1134
1098
1108
1095
1088
1115
1144
1122
1112
1112
1102
1096
1095
1105
1096
1144
1116
1138
1113
1096
1105
1137
1138
1122
1139
1154
1358
1147
1134
1162
1132
1107
1097
1110
1107
1133
1116
1099
1142
1137
1109
1121
1136
1137
1104
1105
1137
1139
1107
1093
1122
1136
1148
1101
1112
1106
1094
1092
1130
1120
1133
1318
1140
1100
1104
1204
1167
1141
1146
1155
1152
1157
1239
5050
1174
1158
1196
1156
1180
1145
1178
1152
1157
1142
1168
1138
1149
1149
1152
1136
1152
1139
1142
1221
5027
1182
1162
1200
1144
1177
1154
1175
1142
1157
1173
1167
1140
1146
1152
1133
1134
1144
1134
1142
1214
5009
1162
1162
1199
1136
1177
1147
1165
1141
1141
1152
1175
1140
1139
1140
1133
1147
1146
1131
1149
1216
5005
1159
1149
1192
1143
1176
1139
1165
1150
1136
1149
1171
1143
1150
1133
1143
1133
1141
1130
1143
1242
5006
1158
1148
1195
1137
1187
1146
1171
1141
1146
1152
1166
1133
1138
1133
1131
1131
1139
1129
1141
1208
5002
1159
1159
1227
1545
5002
1166
1162
1211
1151
1178
1136
1168
1149
1138
1134
1171
1134
1142
1148
1162
1148
1137
1154
1133
1261
5020
1170
1151
1205
1175
1168
1137
1175
1140
1134
1129
1167
1155
1133
1140
1136
1130
1151
1145
1135
1212
5013
1169
1145
1192
1142
1180
1144
1179
1138
1142
1135
1174
1132
1149
1149
1131
1139
1140
1141
1129
1205
5018
1159
1151
1198
1147
1185
1151
1171
1132
1138
1134
1180
1134
1148
1169
1141
1136
1132
1142
1140
1218
4992
1158
1148
1197
1148
1177
1134
1171
1144
1137
1141
1169
1132
1136
1150
1143
1140
1138
1142
1136
1216
5029
1165
1155
1190
1146
1187
1135
1174
1144
1134
1133
1171
1150
1142
1156
1147
1131
1137
1155
1128
1207
5013
1164
1178
1219
1146
1161
1133
1170
1140
1134
1149
1172
1136
1130
1140
1140
1131
1142
1136
1140
1218
5004
1165
1147
1192
1137
1177
1138
1176
1132
1135
1150
1164
1158
1133
1139
1129
1135
1149
1129
1130
1212
5008
1163
1160
1198
1149
1179
1133
1171
1134
1149
1141
1167
1156
1159
1156
1144
1137
1147
1130
1139
1214
5002
1157
1147
1192
1138
1177
1149
1175
1138
1134
1143
1174
1139
1138
1145
1132
1132
1140
1132
1135
1204
5011
1170
1147
1205
1136
1177
1134
1172
1152
1141
1147
1169
1143
1145
1154
1131
1137
1140
1134
1130
1205
5019
1170
1178
1196
1142
1183
1138
1176
1131
1156
1141
1161
1137
1143
1139
1140
1145
1142
1149
1131
1211
5008
1162
1165
1193
1135
1212
1148
1171
1135
1138
1140
1182
1134
1137
1129
1147
1142
1140
1130
1145
1222
5016
1165
1152
1201
1138
1177
1143
1172
1133
1132
1145
1180
1173
1146
1129
1139
1133
1150
1135
1130
1216
4997
1157
1153
1198
1140
1176
1142
1169
1142
1152
1144
1163
1135
1139
1140
1131
1129
1139
1138
1132
1217
5015
1156
1146
1198
1146
1175
1160
1169
1143
1141
1148
1178
1147
1153
1135
1130
1134
1140
1130
1135
1212
5021
1185
1159
1213
1135
1176
1148
1169
1149
1137
1146
1161
1138
1143
1139
1133
1133
1141
1130
1167
1211
5012
1160
1145
1191
1142
1184
1144
1165
1132
1133
1143
1164
1139
1141
1129
1136
1135
1130
1145
1132
1206
4925
1164
1166
1196
1138
1194
1150
1168
1143
1146
1153
1194
1138
1139
1134
1147
1139
1132
1135
1138
1224
4938
1164
1152
1189
1145
1182
1144
1167
1137
1157
1132
1168
1151
1142
1135
1132
1140
1141
1134
1131
1224
4959
1162
1159
1191
1147
1182
1148
1164
1137
1165
1146
1166
1145
1145
1148
1138
1137
1134
1142
1135
1225
4975
1161
1157
1190
1136
1181
1162
1168
1140
1139
1155
1178
1141
1146
1131
1144
1147
1133
1135
1134
1210
4956
1163
1152
1193
1139
1174
1145
1163
1154
1155
1134
1171
1137
1142
1130
1130
1143
1133
1130
1134
1221
4968
1168
1158
1187
1146
1191
1152
1168
1138
1156
1166
1172
1146
1145
1137
1141
1142
1139
1148
1136
1218
4958
1167
1164
1196
1143
1177
1148
1170
1141
1144
1133
1160
1134
1140
1133
1142
1140
1135
1136
1155
1227
4944
1167
1155
1185
1147
1174
1142
1162
1172
1151
1145
1169
1145
1143
1130
1144
1147
1141
1134
1152
1224
4943
1166
1157
1188
1141
1176
1144
1169
1139
1153
1131
1166
1146
1134
1143
1130
1138
1134
1136
1133
1201
3799
1152
2383
1188
1153
1180
1154
1172
1147
1142
1133
1173
1141
1132
1129
1130
1145
1131
1138
1145
1206
4966
1191
1121
1117
1104
1096
1106
1098
1123
1120
1098
1102
1093
1101
1088
1143
1107
1095
1097
1101
1128
1123
1101
1099
1111
1098
1105
1104
1088
1097
1096
1099
1094
1090
1098
1098
1099
1094
1174
1166
1109
1220
1121
1125
1120
1118
1109
1096
1095
1104
1100
1107
1192
1107
1099
1105
1116
1127
1105
1107
1126
1126
1108
1109
1097
1187
1119
1125
1109
1108
1113
1096
1095
1183
1113
1103
1096
1103
1094
1098
1134
1194
1143
1101
1108
1092
1092
1097
1103
1097
1095
1093
1108
1106
1088
1109
1093
1095
1124
1116
1111
1118
1113
1107
1096
1152
1110
1090
1089
1093
1103
1105
1109
1114
1088
1096
1145
1104
1096
1103
1113
1129
1107
1108
1112
1104
1097
1093
1100
1100
1097
1086
1139
1192
1112
1169
1100
1108
1093
1103
1104
1097
1133
1107
1123
1107
1112
1117
1102
1103
1096
1104
1103
1107
1100
1103
1185
1112
1103
1097
1107
1099
1094
1096
1123
1162
1152
1126
1118
1112
1110
1117
1100
1089
1090
1102
1092
1090
1099
1088
1093
1093
1097
1103
1087
1102
1107
1098
1116
1113
1120
1104
1110
1115
1105
1100
1113
1104
1100
1097
1104
1105
1098
1094
1101
1094
1109
1103
1097
1092
1092
1102
1101
1124
1110
1103
1125
1186
1108
1111
1097
1100
1101
1093
1105
1104
1099
1105
1094
1106
1095
1100
1098
1105
1093
1105
1133
1116
1108
1101
1186
1190
1108
1106
1090
1097
1088
1097
1104
1134
1104
1095
1092
1091
1101
1109
1097
1094
1111
1116
1117
1109
1103
1101
1089
1107
1132
1153
1118
1161
1151
1100
1118
1139
1136
1104
1098
1131
1312
1138
1110
1158
1109
1112
1102
1130
1111
1095
1122
1104
1104
1096
1118
1104
1091
1098
1134
1100
1097
1089
1102
1103
1094
1109
1129
1107
1103
1105
1109
1131
1100
1103
1097
1110
1106
1098
1092
1127
1089
1097
1115
1120
1103
1152
1170
1100
1107
1125
1107
1112
1108
1107
1222
1123
1140
1105
1110
1140
1134
1106
1103
1133
1134
1099
1099
1133
1234
1123
1106
1111
1126
1110
1105
1106
1112
1092
1093
1097
1097
1085
1092
1092
1104
1107
1096
1097
1095
1144
1114
1101
1099
1098
1113
1145
1107
1106
1119
1096
1134
1092
1105
1098
1232
1124
1138
1104
1105
1112
1093
1091
1101
1090
1096
1091
1099
1108
1124
1105
1116
1112
1103
1102
1092
1099
1116
1107
1092
1170
1180
1101
1094
1093
1101
1101
1096
1101
1146
1109
1147
1131
1107
1111
1120
1108
1116
1120
1106
1098
1088
1095
1109
1089
1095
1097
1107
1098
1088
1099
1092
1094
1112
1109
1117
1110
1107
1106
1120
1134
1103
1087
1090
1087
1097
1095
1094
1107
1134
1133
1222
1120
1101
1094
1098
1092
1104
1128
1115
1112
1156
1105
1102
1104
1130
1104
1133
1135
1145
1133
1091
1087
1102
1097
1094
1092
1096
1092
1091
1088
1108
1105
1098
1168
1175
1102
1099
1107
1106
1118
1108
1108
1148
1097
1102
1091
1130
1099
1107
1131
1134
1103
1092
1131
1132
1107
1089
1089
1100
1096
1096
1166
1134
1104
1109
1106
1104
1220
1110
1103
1111
1157
1117
1103
1093
1097
1099
1088
1086
1094
1099
1094
1093
1096
1112
1126
1112
1113
1100
1106
1132
1136
1099
1091
1100
1086
1085
1096
1104
1091
1097
1095
1108
1107
1092
1094
1086
1101
1129
1120
1108
1163
1122
1097
1100
1096
1101
1163
1175
1096
1106
1108
1152
1122
1133
1133
1231
1127
1138
1100
1101
1134
1138
1135
1110
1090
1091
1099
1109
1121
1105
1108
1108
1109
1103
1104
1088
1094
1105
1098
1090
1086
1101
1087
1104
1091
1092
1102
1089
1102
1092
1149
1125
1118
1100
1111
1117
1097
1092
1129
1104
1132
1136
1104
1110
1120
1137
1111
1133
1135
1111
1105
1133
1102
1110
1124
1105
1113
1111
1104
1105
1116
1091
1097
1094
1102
1094
1095
1097
1102
1087
1205
1110
1088
1086
1095
1105
1091
1107
1122
1142
1116
1157
1117
1101
1107
1105
1112
1105
1096
1098
1094
1091
1097
1100
1090
1105
1115
1101
1104
1084
1101
1124
1104
1113
1113
1098
1094
1099
1130
1102
1131
1103
1094
1103
1093
1102
1222
1149
1115
1134
1135
1135
1110
1138
1134
1103
1133
1133
1133
1110
1091
1149
1106
1094
1101
1092
1108
1101
1096
1236
1111
1139
1145
1113
1109
1130
1097
1122
1119
1225
1121
1136
1229
1170
1184
1108
1132
1123
1094
1094
1094
1106
1129
1102
1123
1107
1101
1102
1105
1098
1104
1104
1095
1144
1135
1115
1096
1089
1133
1115
1131
1240
1129
1139
1137
1109
1126
1113
1124
1116
1101
1113
1088
1112
1100
1096
1100
1086
1086
1113
1121
1092
1098
1088
1099
1103
1101
1094
1086
1096
1118
1123
1103
1101
1106
1102
1093
1131
1104
1133
1134
1136
1103
1097
1101
1098
1087
1093
1091
1111
1098
1161
1100
1123
1108
1104
1117
1244
1101
1092
1109
1098
1107
1106
1089
1086
1134
1112
1090
1087
1084
1119
1116
1102
1112
1105
1120
1103
1119
1099
1103
1099
1092
1130
1092
1113
1136
1138
1095
1102
1131
1135
1107
1280
1146
1106
1106
1102
1116
1128
1112
1143
1107
1129
1121
1093
1107
1094
1088
1097
1104
1095
1100
1097
1102
1101
1108
1097
1089
1092
1091
1121
1115
1136
1132
1103
1108
1097
1102
1089
1089
1098
1100
1087
1097
1103
1090
1088
1090
1107
1091
1204
1098
1102
1102
1114
1117
1106
1103
1098
1141
1113
1235
1119
1093
1103
1099
1129
1105
1136
1101
1093
1129
1140
1103
1129
1101
1153
1105
1132
1132
1103
1233
1148
1116
1139
1155
1110
1108
1114
1107
1094
1102
1093
1095
1101
1091
1100
1101
1208
1157
1153
1153
1272
1238
1151
1120
1095
1105
1128
1121
1108
1176
1111
1099
1105
1117
1109
1093
1094
1105
1101
1090
1094
1098
1087
1100
1103
1093
1099
1096
1111
1116
1107
1204
1118
1098
1120
1128
1106
1097
1185
1113
1133
1093
1103
1095
1097
1089
1103
1087
1093
1107
1100
1102
1117
1114
1114
1096
1103
1101
1096
1227
1122
1095
1096
1095
1102
1105
1104
1098
1102
1151
1150
1105
1161
1102
1097
1128
1106
1104
1163
1101
1107
1098
1109
1089
1105
1110
1111
1119
1100
1099
1100
1091
1089
1101
1090
1093
1100
1105
1115
1113
1111
1109
1104
1101
1101
1096
1093
1102
1106
1094
1097
1105
1093
1096
1124
1201
1107
1099
1117
1105
1103
1124
1112
1105
1144
1112
1110
1150
1141
1110
1108
1095
1105
1091
1108
1095
1102
1086
1106
1122
1101
1091
1088
1267
1225
1149
1110
1110
1138
1137
1110
1115
1115
1110
1112
1105
1100
1115
1092
1088
1155
1113
1107
1097
1088
1099
1099
1095
1095
1098
1103
1089
1101
1097
1096
1131
1107
1104
1109
1117
1115
1093
1098
1115
1138
1103
1099
1089
1098
1089
1111
1114
1098
1105
1097
1089
1088
1113
1184
1158
1107
1105
1109
1096
1100
1092
1097
1127
1106
1099
1142
1103
1109
1089
1097
1100
1193
1141
1094
1108
1099
1139
1123
1103
1098
1100
1110
1091
1220
1131
1141
1139
1242
1136
1143
1138
1113
1096
1098
1087
1097
1090
1113
1135
1115
1112
1104
1120
1092
1089
1094
1106
1105
1090
1095
1088
1089
1087
1099
1097
1130
1106
1098
1087
1093
1125
1116
1114
1108
1111
1113
1101
1100
1106
1134
1102
1102
1135
1138
1098
1100
1242
1261
1191
1230
1149
1121
1139
1119
1126
1151
1113
1103
1103
1116
1109
1097
1100
1090
1093
1088
1112
1088
1100
1108
1097
1098
1088
1101
1093
1147
1106
1123
1109
1105
1119
1097
1133
1103
1112
1101
1133
1101
1135
1106
1098
1108
1134
1137
1134
1102
1132
1135
1106
1111
1118
1110
1123
1111
1156
1105
1094
1100
1091
1102
1097
1109
1106
1101
1136
1136
1108
1132
1140
1134
1118
1086
1096
1121
1106
1109
1144
1113
1094
1090
1195
1101
1092
1096
1103
1088
1097
1096
1114
1131
1097
1101
1090
1117
1087
1109
1111
1105
1106
1111
1103
1133
1114
1127
1100
1131
1124
1089
1096
1103
1089
1101
1091
1108
1106
1087
1087
1104
1101
1112
1114
1099
1104
1103
1110
1089
1136
1104
1098
1103
1093
1104
1089
1101
1093
1100
1095
1095
1100
1089
1087
1114
1132
1109
1100
1109
1113
1101
1100
1099
1101
1090
1090
1103
1094
1095
1092
1104
1103
1089
1106
1091
1098
1130
1286
1231
1149
1127
1122
1108
1100
1104
1091
1137
1106
1099
1089
1153
1127
1143
1138
1110
1132
1141
1137
1109
1091
1117
1120
1116
1104
1106
1112
1134
1104
1093
1111
1096
1095
1104
1129
1117
1086
1110
1093
1087
1103
1108
1095
1097
1121
1112
1101
1110
1119
1102
1133
1117
1151
1111
1134
1110
1131
1108
1096
1100
1134
1254
1138
1142
1139
1102
1134
1113
1110
1115
1107
1113
1099
1103
1131
1102
1104
1136
1137
1104
1097
1248
1279
1136
1107
1106
1089
1106
1113
1120
1158
1105
1109
1108
1107
1095
1097
1095
1100
1088
1096
1100
1105
1110
1108
1097
1093
1101
1084
1098
1094
1147
1128
1114
1099
1103
1104
1091
1096
1108
1111
1094
1096
1102
1093
1100
1095
1101
1087
1095
1094
1088
1089
1086
1105
1126
1106
1101
1129
1101
1133
1110
1128
1108
1089
1105
1094
1094
1115
1089
1095
1086
1104
1093
1087
1108
1131
1105
1112
1110
1100
1105
1119
1104
1089
1159
1175
1109
1092
1096
1100
1096
1097
1097
1150
1102
1087
1103
1095
1101
1095
1120
1107
1106
1101
1103
1100
1098
1101
1095
1094
1092
1112
1093
1093
1097
1085
1104
1100
1098
1101
1095
1094
1112
1116
1103
1110
1114
1113
1087
1111
1090
1132
1091
1221
1107
1134
1109
1100
1123
1097
1108
1096
1124
1108
1090
1089
1092
1114
1098
1122
1095
1102
1097
1090
1103
1117
1111
1106
1126
1100
1090
1106
1097
1088
1095
1112
1095
1093
1133
1184
1112
1099
1104
1093
1087
1095
1106
1098
1232
1144
1099
1096
1142
1118
1096
1131
1111
1098
1104
1095
1115
1092
1094
1096
1098
1095
1094
1101
1092
1112
1095
1131
1104
1100
1097
1108
1113
1090
1100
1094
1106
1095
1096
1090
1094
1086
1103
1089
1092
1110
1093
1101
1092
1116
1128
1110
1109
1107
1093
1106
1111
1150
1149
1108
1110
1135
1108
1113
1134
1135
1133
1117
1099
1090
1098
1090
1098
1113
1111
1107
1100
1094
1137
1162
1104
1115
1098
1097
1093
1110
1103
1098
1148
1094
1090
1087
1104
1090
1092
1102
1118
1104
1101
1126
1107
1095
1095
1113
1109
1136
1102
1136
1112
1187
1110
1132
1135
1095
1135
1135
1136
1121
1108
1118
1105
1108
1111
1101
1100
1096
1093
1094
1100
1092
1089
1091
1100
1095
1092
1104
1094
1096
1091
1098
1106
1096
1119
1103
1109
1105
1105
1093
1092
1087
1107
1104
1093
1119
1093
1086
1092
1098
1100
1134
1105
1128
1089
1154
1136
1120
1106
1115
1118
1102
1101
1113
1287
1129
1154
1113
1113
1101
1102
1098
1095
1096
1192
1103
1104
1094
1110
1109
1115
1131
1108
1103
1114
1105
1109
1093
1104
1097
1095
1093
1102
1101
1101
1105
1112
1104
1100
1113
1095
1094
1209
1181
1206
1164
1125
1120
1107
1112
1115
1131
1144
1111
1098
1098
1094
1117
1100
1098
1094
1103
1105
1098
1103
1094
1134
1100
1102
1134
1136
1111
1132
1135
1135
1119
1112
1111
1235
1220
1133
1109
1111
1132
1141
1110
1135
1262
1148
1123
1141
1253
1133
1231
1199
1109
1115
1119
1191
1134
1118
1114
1166
1116
1114
1097
1096
1098
1092
1098
1104
1106
1097
1095
1101
1100
1107
1109
1094
1105
1096
1107
1122
1113
1118
1107
1102
1097
1111
1116
1097
1095
1099
1092
1107
1109
1096
1101
1099
1108
1100
1181
1109
1105
1112
1118
1118
1117
1128
1127
1109
1106
1106
1106
1102
1095
1096
1101
1097
1100
1156
1204
1108
1100
1106
1108
1095
1112
1123
1108
1177
1125
1100
1102
1104
1103
1094
1095
1099
1106
1108
1101
1109
1109
1102
1097
1101
1097
1112
1096
1113
1116
1130
1124
1113
1115
1107
1096
1100
1097
1115
1131
1103
1094
1105
1102
1108
1099
1096
1099
1089
1104
1096
1096
1105
1121
1107
1110
1117
1112
1222
1125
1106
1102
1138
1113
1134
1110
1095
1103
1136
1138
1117
1135
1137
1135
1115
1224
1147
1113
1138
1411
1231
1293
1284
1147
1117
1140
1245
1174
1198
1240
1202
1133
1110
1116
1109
1102
1099
1098
1112
1098
1105
1130
1113
1106
1107
1115
1132
1104
1103
1103
1134
1135
1109
1134
1096
1096
1110
1099
1091
1100
1097
1096
1152
1120
1126
1109
1110
1116
1105
1169
1112
1101
1104
1102
1122
1103
1094
1102
1096
1095
1100
1109
1107
1116
1105
1156
1129
1124
1115
1107
1107
1102
1115
1098
1132
1107
1098
1106
1094
1112
1099
1096
1113
1099
1150
1190
1118
1097
1176
1236
1144
1116
1114
1174
1126
1101
1116
1144
1101
1251
1133
1140
1108
1125
1136
1147
1136
1128
1221
1148
1119
1119
1127
1159
1134
1131
1100
1092
1104
1100
1098
1110
1097
1093
1093
1100
1104
1104
1091
1095
1099
1096
1100
1096
1101
1115
1115
1107
1106
1123
1097
1096
1092
1104
1111
1101
1103
1101
1100
1155
1111
1103
1103
1103
1108
1109
1108
1133
1130
1119
1113
1131
1136
1119
1126
1122
1125
1137
1232
1120
1103
1110
1112
1107
1109
1119
1105
1198
1231
1128
1145
1114
1116
1117
1103
1093
1104
1095
1099
1099
1104
1099
1093
1112
1096
1104
1095
1117
1120
1175
1103
1101
1100
1116
1118
1105
1107
1116
1134
1110
1100
1123
1102
1095
1101
1103
1099
1099
1113
1110
1097
1092
1106
1099
1094
1106
1112
1119
1113
1123
1099
1100
1098
1104
1106
1103
1104
1103
1096
1092
1104
1096
1097
1093
1102
1093
1095
1111
1098
1173
1118
1183
1193
1111
1105
1096
1104
1096
1106
1096
1140
1124
1111
1144
1139
1121
1220
1154
1116
1137
1137
1148
1119
1108
1107
1102
1105
1094
1093
1105
1089
1103
1096
1109
1099
1090
1099
1098
1102
1092
1099
1090
1093
1099
1119
1101
1105
1113
1111
1094
1156
1114
1101
1089
1093
1108
1107
1092
1101
1089
1098
1091
1110
1099
1098
1104
1106
1128
1107
1122
1103
1095
1103
1121
1102
1093
1095
1088
1087
1101
1099
1089
1100
1093
1098
1162
1168
1120
1099
1096
1110
1122
1116
1098
1148
1102
1095
1103
1103
1092
1230
1121
1142
1117
1138
1116
1133
1136
1097
1140
1135
1134
1105
1136
1135
1106
1110
1133
1101
1095
1093
1110
1102
1132
1121
1128
1109
1104
1105
1105
1108
1088
1103
1095
1099
1096
1097
1097
1087
1090
1095
1124
1092
1092
1091
1110
1122
1112
1113
1110
1156
1098
1205
1141
1098
1102
1104
1095
1094
1117
1093
1099
1102
1125
1128
1097
1114
1104
1096
1180
1201
1120
1108
1115
1098
1095
1117
1140
1133
1138
1116
1090
1112
1103
1101
1091
1086
1096
1102
1095
1094
1097
1094
1086
1093
1112
1087
1252
1115
1100
1105
1140
1126
1100
1134
1101
1110
1099
1138
1103
1092
1130
1093
1112
1094
1104
1104
1091
1105
1097
1105
1096
1091
1094
1109
1116
1106
1108
1111
1116
1099
1117
1088
1097
1092
1099
1106
1097
1101
1094
1092
1096
1104
1102
1096
1099
1089
1096
1141
1120
1111
1143
1097
1157
1178
1105
1102
1097
1093
1097
1120
1093
1139
1105
1096
1101
1091
1115
1094
1096
1108
1129
1122
1111
1112
1093
1093
1090
1103
1091
1154
1130
1137
1100
1103
1112
1134
1137
1095
1102
1132
1134
1106
1102
1118
1110
1115
1101
1109
1102
1089
1089
1147
1115
1094
1087
1092
1105
1137
1135
1104
1133
1138
1134
1105
1103
1107
1120
1104
1100
1103
1118
1099
1094
1096
1109
1096
1101
1095
1092
1093
1096
1121
1114
1097
1095
1087
1166
1171
1131
1127
1114
1103
1113
1112
1089
1138
1096
1093
1101
1100
1095
1138
1101
1093
1094
1086
1112
1095
1090
1087
1104
1106
1118
1112
1120
1099
1101
1108
1101
1087
1096
1096
1095
1099
1115
1092
1095
1092
1099
1097
1089
1101
1094
1103
1127
1121
1104
1104
1101
1105
1090
1095
1109
1095
1089
1094
1103
1099
1104
1096
1096
1094
1136
1103
1097
1093
1096
1109
1116
1118
1299
1112
1105
1101
1106
1219
1136
1109
1140
1137
1199
1181
1135
1135
1110
1102
1103
1100
1121
1162
1125
1158
1215
1124
1121
1126
1134
1109
1109
1097
1094
1100
1098
1095
1099
1095
1117
1095
1094
1103
1096
1111
1175
1110
1096
1105
1115
1110
1116
1109
1107
1104
1090
1096
1110
1101
1098
1101
1109
1108
1095
1104
1094
1095
1096
1103
1094
1099
1111
1118
1110
1110
1128
1101
1095
1102
1137
1122
1151
1106
1133
1108
1110
1104
1134
1292
1142
1293
1307
1144
1131
1174
1214
1185
1118
1114
1159
1105
1099
1099
1111
1098
1088
1105
1096
1094
1107
1110
1106
1096
1103
1105
1110
1110
1101
1097
1098
1095
1101
1098
1101
1100
1111
1102
1092
1108
1111
1096
1102
1115
1115
1120
1118
1107
1105
1106
1109
1097
1088
1097
1104
1095
1161
1118
1108
1097
1098
1103
1099
1116
1105
1102
1101
1094
1116
1115
1114
1110
1109
1107
1093
1105
1118
1096
1092
1098
1096
1105
1099
1100
1096
1101
1104
1108
1101
1094
1191
1183
1127
1113
1117
1120
1125
1102
1100
1192
1115
1095
1099
1089
1106
1106
1153
1104
1105
1095
1098
1100
1102
1094
1102
1131
1107
1114
1109
1105
1097
1096
1106
1100
1094
1100
1102
1094
1105
1103
1107
1094
1093
1104
1096
1105
1094
1111
1126
1108
1132
1109
1102
1105
1105
1097
1097
1115
1126
1096
1220
1116
1098
1157
1109
1106
1095
1153
1117
1100
1153
1129
1114
1110
1162
1119
1113
1145
1102
1112
1101
1112
1109
1098
1192
1174
1109
1100
1098
1096
1106
1098
1094
1158
1136
1109
1106
1111
1115
1221
1133
1144
1113
1137
1108
1135
1103
1109
1096
1107
1112
1101
1106
1098
1098
1102
1112
1181
1124
1114
1106
1102
1101
1101
1099
1099
1103
1163
1102
1104
1110
1096
1107
1103
1094
1109
1105
1091
1093
1102
1124
1106
1112
1109
1104
1137
1100
1103
1109
1136
1106
1135
1111
1104
1116
1137
1136
1106
1104
1133
1138
1131
1127
1115
1105
1112
1116
1241
1191
1114
1096
1109
1110
1097
1096
1109
1166
1139
1135
1108
1134
1136
1117
1135
1120
1123
1116
1107
1110
1109
1103
1098
1130
1104
1105
1091
1097
1098
1093
1102
1100
1093
1109
1099
1101
1097
1103
1105
1121
1100
1109
1112
1102
1143
1119
1106
1099
1248
1135
1139
1131
1136
1107
1133
1135
1124
1135
1135
1134
1121
1113
1110
1105
1115
1111
1135
1109
1100
1107
1094
1099
1095
1095
1111
1095
1113
1102
1103
1094
1096
1102
1176
1137
1120
1120
1121
1125
1108
1117
1101
1161
1121
1096
1098
1096
1110
1116
1156
1112
1105
1096
1098
1099
1097
1104
1093
1114
1118
1107
1126
1108
1107
1095
1105
1097
1098
1094
1101
1095
1096
1101
1097
1105
1095
1097
1095
1096
1104
1107
1103
1117
1109
1104
1114
1105
1103
1096
1093
1106
1102
1114
1097
1103
1095
1095
1110
1103
1109
1182
1112
1102
1101
1102
1121
1107
1110
1115
1121
1117
1093
1102
1096
1106
1103
1106
1190
1137
1112
1100
1098
1099
1100
1098
1096
1155
1105
1130
1106
1110
1110
1120
1118
1101
1103
1099
1105
1106
1098
1093
1104
1104
1099
1102
1094
1114
1096
1098
1092
1160
1141
1149
1113
1104
1105
1104
1119
1128
1111
1101
1089
1105
1094
1113
1094
1106
1098
1094
1108
1106
1095
1099
1100
1114
1106
1105
1109
1105
1131
1105
1095
1105
1103
1109
1092
1103
1106
1099
1093
1095
1099
1096
1098
1100
1107
1109
1114
1105
1109
1118
1220
1184
1117
1118
1109
1103
1097
1098
1101
1156
1112
1093
1102
1093
1096
1100
1104
1111
1102
1122
1100
1113
1116
1107
1097
1096
1104
1096
1096
1098
1106
1102
1100
1104
1101
1123
1099
1099
1102
1098
1100
1114
1115
1105
1115
1115
1112
1105
1103
1097
1164
1108
1108
1111
1104
1118
1101
1099
1104
1105
1098
1095
1106
1095
1109
1118
1119
1112
1107
1108
1109
1109
1133
1106
1099
1096
1109
1100
1096
1095
1095
1100
1094
1105
1188
1172
1109
1116
1124
1115
1108
1267
1204
1191
1135
1109
1109
1154
1118
1107
1250
1136
1140
1140
1249
1131
1118
1178
1112
1137
1137
1247
1143
1139
1160
1129
1115
1111
1113
1110
1100
1104
1099
1098
1095
1107
1102
1097
1094
1097
1109
1096
1096
1103
1103
1092
1104
1114
1114
1124
1107
1111
1103
1110
1101
1095
1099
1095
1115
1096
1101
1117
1101
1093
1099
1099
1096
1098
1106
1119
1110
1124
1116
1111
1103
1109
1113
1280
1240
1133
1110
1107
1092
1110
1104
1098
1159
1115
1096
1111
1103
1100
1120
1124
1133
1114
1112
1121
1101
1100
1096
1119
1100
1098
1099
1109
1106
1119
1109
1093
1106
1118
1125
1111
1099
1115
1125
1108
1152
1119
1122
1130
1110
1096
1097
1106
1099
1089
1100
1104
1113
1094
1099
1101
1093
1093
1097
1100
1104
1118
1106
1118
1113
1113
1103
1102
1096
1105
1117
1095
1103
1104
1097
1105
1101
1102
1095
1091
1092
1097
1095
1257
1146
1117
1117
1118
1120
1102
1100
1157
1101
1142
1146
1125
1105
1132
1116
1480
1229
1145
1113
1139
1138
1129
1131
1113
1116
1118
1108
1103
1110
1103
1099
1109
1100
1107
1098
1106
1106
1097
1094
1101
1105
1099
1168
1113
1112
1125
1113
1107
1110
1131
1116
1161
1111
1127
1107
1124
1097
1112
1111
1092
1095
1107
1109
1118
1104
1099
1089
1107
1125
1109
1098
1118
1104
1096
1098
1105
1107
1141
1137
1109
1094
1091
1275
1112
1109
1096
1114
1099
1098
1122
1110
1171
1112
1121
1120
1114
1104
1105
1096
1101
1111
1107
1099
1104
1114
1103
1100
1125
1103
1097
1100
1108
1108
1113
1128
1150
1109
1112
1110
1105
1110
1100
1101
1091
1098
1115
1098
1099
1094
1104
1106
1097
1094
1099
1106
1095
1108
1125
1133
1113
1113
1103
1101
1121
1261
1131
1112
1120
1113
1109
1111
1104
1102
1097
1107
1099
1104
1106
1108
1114
1129
1125
1114
1105
1102
1180
1135
1120
1113
1107
1099
1101
1110
1111
1138
1111
1105
1130
1135
1120
1133
1111
1105
1125
1124
1114
1109
1111
1100
1098
1111
1099
1095
1098
1105
1099
1096
1114
1095
1106
1101
1107
1110
1095
1106
1116
1141
1105
1110
1111
1101
1106
1112
1098
1102
1113
1102
1096
1111
1128
1107
1102
1104
1098
1098
1096
1100
1089
1106
1115
1110
1104
1105
1119
1132
1108
1096
1101
1109
1098
1093
1099
1095
1095
1102
1095
1095
1098
1156
1175
1109
1137
1128
1113
1106
1110
1115
1102
1105
1135
1106
1131
1107
1218
1145
1107
1103
1133
1134
1124
1142
1154
1133
1109
1217
1148
1110
1131
1135
1135
1106
1128
1107
1125
1109
1106
1114
1244
1124
1265
1131
1113
1161
1105
1108
1104
1103
1118
1101
1097
1196
1162
1171
1216
1158
1138
1119
1113
1112
1111
1166
1116
1110
1108
1100
1113
1105
1107
1096
1108
1099
1097
1118
1129
1097
1096
1107
1105
1127
1120
1109
1169
1179
1120
1103
1100
1112
1098
1098
1104
1104
1118
1098
1096
1107
1100
1106
1103
1102
1097
1105
1127
1109
1114
1194
1120
1106
1101
1104
1111
1136
1132
1105
1101
1120
1110
1130
1133
1132
1105
1102
1101
1101
1104
1134
1129
1114
1115
1104
1098
1110
1128
1115
1104
1134
1238
1137
1116
1133
1225
1126
1137
1136
1107
1105
1115
1122
1116
1106
1111
1114
1106
1098
1099
1120
1098
1100
1108
1101
1099
1096
1094
1103
1111
1156
1177
1113
1109
1128
1130
1120
1108
1112
1109
1109
1103
1118
1117
1135
1107
1138
1114
1097
1101
1130
1135
1133
1117
1127
1135
1111
1106
1111
1108
1112
1111
1107
1111
1101
1117
1098
1107
1100
1103
1118
1109
1096
1095
1102
1103
1095
1097
1101
1095
1114
1115
1110
1110
1107
1119
1131
1116
1120
1109
1103
1103
1101
1096
1112
1125
1115
1114
1112
1120
1122
1158
1120
1133
1141
1124
1133
1127
1123
1118
1116
1136
1111
1134
1230
1238
1124
1109
1099
1112
1105
1110
1097
1105
1124
1177
1219
1131
1117
1110
1115
1113
1103
1109
1131
1115
1135
1224
1133
1115
1116
1104
1111
1096
1092
1097
1121
1123
1096
1116
1131
1112
1111
1117
1113
1109
1102
1103
1099
1095
1111
1097
1095
1096
1102
1102
1098
1098
1104
1102
1106
1109
1108
1125
1112
1108
1100
1115
1117
1110
1099
1097
1107
1099
1093
1104
1096
1095
1100
1111
1102
1111
1102
1102
1094
1105
1135
1165
1132
1136
1115
1097
1104
1107
1099
1105
1096
1116
1099
1106
1114
1098
1097
1099
1115
1097
1094
1097
1110
1115
1108
1121
1111
1100
1104
1108
1130
1110
1100
1143
1135
1120
1118
1131
1133
1134
1115
1129
1133
1106
1102
1114
1124
1120
1112
1116
1112
1102
1103
1098
1130
1118
1136
1104
1139
1115
1098
1102
1130
1134
1135
1107
1097
1107
1102
1107
1122
1110
1117
1108
1103
1109
1106
1101
1097
1103
1097
1094
1094
1164
1180
1118
1109
1112
1098
1102
1114
1134
1108
1135
1121
1105
1106
2348
1137
1121
1116
1101
1098
1115
1100
1152
1119
1124
1108
1102
1109
1099
1105
1107
1114
1121
1109
1109
1101
1107
1100
1117
1104
1103
1109
1108
1109
1102
1100
1106
1101
1094
1099
1098
1097
1097
1107
1108
1117
1140
1104
1106
1102
1110
1111
1099
1109
1102
1095
1101
1107
1103
1105
1100
1238
1114
1178
1122
1115
1171
1133
1122
1116
1117
1128
1103
1202
1226
1114
1104
1098
1106
1105
1101
1102
1116
1103
1103
1110
1100
1108
1109
1115
1117
1103
1116
1114
1104
1104
1106
1132
1111
1133
1114
1102
1100
1102
1099
1108
1097
1099
1098
1100
1098
1108
1104
1118
1114
1107
1114
1117
1138
1099
1135
1117
1126
1224
1145
1110
1135
1136
1109
1130
1134
1134
1113
1130
1110
1113
1129
1108
1112
1104
1103
1110
1128
1106
1099
1099
1102
1101
1100
1100
1107
1103
1097
1096
1118
1100
1099
1209
1164
1168
1163
1164
1234
4951
1171
1147
1189
1142
1191
1146
1204
1157
1146
1132
1164
1139
1141
1145
1144
1137
1134
1136
1133
1201
4949
1202
1193
1144
1175
1136
1174
1133
1141
1133
1159
1149
1148
1133
1132
1141
1133
1131
1155
1212
4946
1158
1152
1190
1152
1178
1133
1166
1142
1155
1137
1169
1154
1131
1141
1136
1142
1156
1152
1143
1209
4954
1169
1155
1187
1134
1184
1147
1166
1131
1141
1136
1165
1138
1141
1140
1129
1140
1131
1131
1148
1207
4959
1161
1156
1193
1149
1180
1142
1167
1146
1149
1140
1164
1138
1130
1137
1133
1156
1128
1134
1141
1206
4967
1160
1158
1183
1147
1187
1147
1184
1135
1141
1130
1162
1140
1142
1137
1136
1140
1133
1146
1140
1202
4946
1161
1151
1185
1139
1180
1139
1167
1134
1149
1141
1160
1140
1135
1132
1147
1154
1138
1152
1144
1205
4945
1155
1151
1183
1143
1175
1134
1180
1145
1148
1142
1172
1150
1143
1136
1130
1164
1161
1132
1138
1206
2457
1756
1260
1186
1178
1136
1166
1151
1137
1148
1148
1177
1134
1133
1142
1139
1146
1149
1142
1216
4969
1174
1194
1122
1110
1096
1111
1105
1112
1091
1098
1155
1125
1104
1102
1157
1121
1104
1104
1113
1123
1126
1121
1113
1166
1119
1117
1112
1116
1113
1096
1100
1099
1097
1093
1099
1100
1106
1107
1096
1101
1102
1099
1145
1130
1108
1108
1110
1113
1145
1108
1106
1099
1096
1101
1108
1114
1101
1115
1111
1109
1103
1109
1100
1106
1100
1118
1122
1117
1120
1120
1121
1105
1124
1112
1095
1109
1097
1095
1119
1127
1101
1095
1110
1105
1104
1104
1100
1101
1103
1123
1121
1127
1108
1115
1103
1099
1219
1222
1138
1141
1111
1107
1097
1110
1105
1098
1155
1114
1100
1111
1130
1129
1117
1114
1117
1109
1098
1100
1101
1219
1196
1115
1116
1109
1161
1115
1103
1158
1103
1106
1115
1167
1133
1122
1109
1114
1113
1107
1108
1110
1133
1103
1136
1113
1129
1121
1098
1101
1130
1135
1118
1130
1135
1133
1111
1195
1282
1125
1112
1108
1098
1102
1099
1115
1105
1099
1097
1093
1109
1099
1099
1101
1099
1109
1101
1110
1112
1097
1101
1121
1290
1129
1127
1129
1098
1100
1179
1108
1156
1111
1111
1105
1098
1109
1099
1100
1103
1107
1100
1106
1113
1105
1123
1115
1131
1117
1103
1112
1131
1104
1127
1105
1130
1134
1112
1112
1096
1133
1106
1128
1136
1132
1116
1127
1109
1118
1123
1110
1107
1113
1109
1131
1111
1102
1111
1131
1105
1097
1180
1112
1119
1101
1105
1110
1099
1100
1099
1102
1106
1128
1119
1110
1106
1111
1105
1134
1130
1101
1136
1134
1137
1104
1098
1284
1241
1143
1138
1137
1106
1132
1114
1134
1171
1114
1116
1112
1110
1120
1109
1105
1107
1097
1104
1098
1099
1095
1117
1116
1094
1124
1099
1101
1104
1115
1130
1107
1103
1110
1111
1102
1099
1102
1097
1106
1104
1105
1102
1105
1101
1096
1097
1101
1103
1095
1088
1104
1104
1114
1110
1113
1106
1100
1108
1095
1131
1118
1105
1134
1296
1221
1182
1160
1165
1137
1143
1139
1145
1136
1222
5035
1173
1153
1187
1165
1180
1137
1174
1145
1146
1136
1182
1139
1137
1147
1143
1138
1138
1148
1139
1209
5008
1171
1146
1183
1145
1182
1147
1168
1138
1133
1141
1191
1137
1140
1147
1150
1135
1130
1149
1145
1212
5013
1167
1151
1203
1151
1180
1135
1169
1133
1150
1152
1173
1143
1130
1139
1131
1141
1130
1143
1140
1206
5023
1159
1157
1199
1150
1180
1134
1177
1138
1135
1138
1158
1132
1143
1143
1134
1131
1137
1147
1132
1201
5020
1160
1148
1198
1137
1173
1131
1170
1135
1136
1151
1170
1146
1140
1146
1144
1134
1142
1143
1146
1224
5011
1162
1147
1188
1140
1177
1145
1192
1140
1133
1143
1168
1147
1143
1148
1129
1142
1147
1132
1135
1204
4908
1163
1149
1190
1149
1177
1132
1174
1140
1153
1156
1182
1141
1132
1150
1147
1144
1145
1144
1144
1215
4948
1174
1154
1188
1138
1184
1142
1179
1155
1164
1145
1164
1139
1137
1148
1144
1137
1145
1139
1153
1205
4953
1161
1149
1208
1139
1175
1135
1169
1136
1135
1152
1164
1140
1133
1145
1130
1141
1145
1140
1131
1219
4963
1162
1240
1124
1100
1138
1096
1113
1103
1127
1108
1099
1109
1143
1105
1095
1090
1100
1127
1113
1097
1119
1107
1108
1124
1110
1091
1176
1147
1096
1104
1113
1101
1098
1093
1096
1133
1100
1095
1103
1090
1086
1090
1099
1094
1119
1124
1105
1099
1118
1101
1100
1133
1106
1114
1134
1135
1110
1091
1133
1134
1111
1096
1093
1113
1090
1099
1116
1125
1109
1126
1131
1129
1106
1103
1122
1096
1100
1096
1101
1096
1099
1106
1098
1097
1104
1105
1097
1088
1091
1120
1110
1107
1113
1104
1110
1093
1113
1092
1093
1119
1105
1098
1115
1111
1091
1100
1092
1113
1101
1177
1111
1094
1102
1120
1121
1108
1102
1102
1137
1098
1105
1123
1118
1095
1111
1112
1100
1094
1096
1092
1094
1096
1099
1090
1096
1105
1131
1114
1120
1115
1096
1098
1092
1122
1102
1139
1113
1134
1097
1108
1119
1137
1223
1132
1151
1139
1225
1133
1125
1115
1113
1121
1102
1116
1118
1145
1115
1107
1105
1134
1109
1106
1135
1152
1243
1127
1141
1138
1113
1114
1126
1113
1110
1104
1103
1097
1093
1132
1095
1105
1134
1269
1206
1138
1138
1135
1113
1219
1116
1106
1226
1133
1119
1113
1110
1106
1108
1105
1096
1103
1192
1098
1101
1182
1116
1115
1105
1111
1103
1101
1093
1101
1097
1101
1117
1141
1138
1106
1120
1103
1095
1111
1145
1111
1133
1109
1133
1111
1133
1106
1134
1140
1103
1132
1135
1133
1133
1111
1114
1106
1111
1116
1099
1111
1098
1094
1096
1106
1098
1099
1106
1098
1096
1246
1129
1106
1100
1108
1101
1121
1118
1122
1163
1165
1215
1115
1104
1116
1124
1108
1095
1111
1112
1272
1151
1116
1134
1222
1127
1141
1138
1105
1104
1270
1198
1160
1139
1100
1113
1106
1115
1128
1196
1121
1110
1113
1107
1107
1098
1098
1106
1105
1098
1106
1102
1139
1135
1111
1102
1098
1103
1102
1099
1130
1134
1110
1110
1104
1111
1144
1123
1104
1102
1138
1136
1109
1109
1097
1102
1095
1097
1106
1101
1091
1096
1092
1107
1118
1112
1118
1104
1108
1097
1107
1114
1097
1101
1131
1107
1110
1108
1109
1102
1106
1110
1098
1199
1112
1100
1105
1123
1114
1124
1121
1119
1117
1106
1105
1106
1087
1105
1112
1160
1110
1101
1113
1133
1134
1136
1107
1132
1134
1109
1106
1116
1118
1114
1105
1102
1109
1097
1097
1101
1102
1095
1092
1092
1104
1111
1097
1109
1104
1095
1107
1102
1104
1108
1117
1113
1105
1107
1108
1131
1104
1106
1109
1109
1108
1106
1094
1095
1107
1101
1118
1124
1094
1100
1095
1096
1217
1129
1112
1101
1115
1112
1228
1120
1137
1218
1217
1133
1135
1164
1120
1102
1154
1109
1105
1100
1150
1112
1106
1139
1126
1119
1111
1103
1132
1101
1101
1165
1117
1100
1102
1107
1107
1109
1111
1107
1109
1108
1103
1106
1111
1163
1158
1147
1115
1107
1109
1104
1160
1115
1106
1132
1133
1105
1109
1224
1130
1139
1137
1133
1124
1130
1133
1102
1103
1097
1097
1101
1163
1109
1101
1103
1107
1132
1119
1115
1114
1096
1206
1264
1233
1131
1141
1135
1133
1122
1104
1153
1122
1100
1101
1112
1107
1095
1122
1158
1135
1109
1105
1108
1106
1100
1101
1106
1134
1135
1103
1103
1104
1130
1115
1130
1247
1142
1219
1149
1113
1127
1111
1106
1114
1100
1132
1099
1104
1103
1097
1117
1108
1094
1099
1112
1106
1097
1101
1109
1098
1107
1107
1117
1129
1111
1118
1099
1106
1111
1116
1150
1102
1104
1235
1147
1109
1105
1127
1136
1107
1130
1214
1120
1107
1213
1206
1131
1111
1109
1105
1107
1156
1135
1162
1131
1134
1132
1106
1131
1135
1106
1128
1134
1218
1133
1100
1105
1131
1112
1122
1099
1104
1130
1113
1109
1113
1133
1132
1107
1103
1098
1114
1132
1135
1135
1106
1127
1133
1106
1109
1116
1107
1118
1107
1113
1129
1103
1106
1099
1094
1108
1096
1095
1102
1100
1104
1094
1101
1096
1100
1096
1100
1108
1119
1128
1119
1106
1105
1123
1106
1102
1111
1101
1119
1109
1120
1107
1210
1200
1118
1103
1102
1105
1123
1120
1114
1180
1136
1136
1111
1129
1138
1118
1136
1102
1131
1107
1112
1106
1097
1103
1100
1096
1112
1122
1117
1112
1114
1101
1115
1113
1099
1099
1134
1117
1098
1094
1104
1103
1101
1105
1101
1107
1095
1094
1102
1108
1118
1108
1135
1112
1108
1110
1096
1101
1114
1127
1098
1098
1099
1106
1096
1099
1110
1095
1113
1096
1099
1104
1098
1097
1105
1120
1107
1106
1110
1105
1107
1116
1099
1104
1210
1190
1126
1105
1103
1099
1096
1101
1113
1158
1104
1108
1099
1111
1122
1126
1112
1110
1118
1110
1117
1113
1097
1136
1137
1106
1115
1119
1132
1103
1128
1133
1115
1130
1135
1108
1120
1114
1116
1112
1106
1096
1098
1102
1101
1096
1096
1104
1098
1101
1108
1107
1098
1105
1103
1093
1105
1104
1098
1105
1135
1115
1109
1100
1106
1113
1107
1103
1100
1112
1104
1100
1110
1098
1108
1096
1100
1098
1109
1116
1096
1100
1100
1113
1228
1199
1129
1115
1110
1103
1104
1131
1119
1161
1132
1137
1103
1108
1096
1096
1102
1098
1104
1103
1107
1110
1118
1118
1120
1117
1122
1109
1113
1097
1131
1107
1133
1141
1111
1107
1103
1320
1148
1223
1283
1137
1139
1250
1143
1135
1133
1190
1123
1111
1148
1106
1109
1105
1100
1112
1098
1111
1110
1106
1134
1135
1124
1134
1137
1133
1119
1115
1124
1122
1113
1106
1102
1102
1099
1107
1095
1111
1098
1096
1122
1102
1095
1199
1185
1103
1101
1104
1101
1100
1112
1125
1168
5346
1259
1136
1108
1108
1138
1122
1106
1106
1126
1104
1121
1115
1206
1121
1110
1136
1128
1134
1105
1121
1128
1106
1118
1110
1112
1120
1103
1101
1095
1101
1093
1095
1119
1132
1134
1217
1115
1106
1127
1102
1130
1128
1129
1109
1122
1101
1102
1125
1115
1106
1113
1097
1093
1105
1099
1093
1149
1123
1134
1129
1098
1099
1122
1126
1128
1104
1119
1126
1210
1183
1127
1118
1112
1102
1101
1105
1115
1238
1122
1110
1124
1129
1184
1172
1305
1130
1112
1124
1127
1117
1207
1141
1121
1117
1118
1107
1105
1100
1098
1130
1113
1210
1224
1120
1107
1135
1131
1127
1134
1150
1107
1097
1210
1126
1129
1100
1102
1109
1096
1135
1098
1120
1096
1124
1106
1109
1121
1107
1100
1124
1215
1140
1106
1125
1130
1107
1110
1110
1109
1114
1108
1104
1111
1113
1098
1096
1185
1211
1226
1132
1332
1311
1133
1113
1210
1143
1109
1127
1108
1175
1149
1147
1099
1103
1098
1098
1129
1104
1122
1131
1113
1097
1096
1127
1108
1206
1141
1105
1127
1217
1123
1126
1108
1101
1117
1107
1093
1096
1099
1096
1132
1127
1106
1117
1104
1099
1095
1209
1141
1109
1128
1127
1116
1114
1136
1114
1123
1111
1109
1098
1111
1130
1117
1130
1129
1215
1124
1110
1131
1132
1122
1121
1126
1131
1104
1105
1103
1136
1112
1101
1098
1103
1280
1321
1143
1109
1131
1127
1114
1107
1094
1153
1173
1209
1143
1110
1208
1142
1115
1114
1111
1110
1107
1097
1095
1118
1215
1113
1132
1112
1120
1108
1107
1122
1147
1165
1106
1119
1129
1121
1109
1150
1133
1100
1229
1144
1108
1100
1127
1102
1099
1122
1126
1127
1105
1118
1128
1113
1111
1125
1109
1106
1115
1107
1102
1102
1125
1103
1111
1123
1128
1099
1101
1121
1129
1111
1091
1119
1128
1109
1207
1143
1131
1099
1124
1244
1143
1125
1137
1115
1098
1100
1121
1116
1146
1131
1098
1128
1217
1142
1104
1129
1128
1101
1125
1103
1100
1100
1100
1091
1098
1209
1146
1131
1108
1102
1111
1143
1111
1133
1129
1106
1126
1127
1128
1106
1101
1118
1104
1136
1109
1096
1105
1107
1133
1098
1095
1129
1143
1138
1103
1105
1126
1116
1127
1129
1109
1219
1131
1133
1128
1109
1117
1239
1118
1099
1250
1131
1100
1239
1127
1133
1099
1235
1131
1133
1303
1198
1132
1131
1217
1129
1132
1102
1113
1153
1106
1092
1101
1135
1107
1104
1129
1215
1126
1124
1133
1129
1119
1130
1148
1148
1109
1105
1125
1116
1108
1103
1089
1106
1098
1131
1091
1097
1128
1128
1118
1097
1128
1130
1100
1126
1127
1107
1127
1107
1105
1113
1096
1186
1105
1108
1099
1099
1119
1098
1131
1131
1100
1095
1103
1106
1129
1128
1128
1101
1127
1218
1132
1113
1114
1111
1140
1121
1104
1100
1099
1134
1102
1197
1257
1225
1120
1099
1103
1244
1128
1132
1277
1131
1136
1109
1125
1114
1117
1108
1099
1106
1099
1133
1106
1130
1130
1126
1103
1093
1127
1101
1104
1126
1130
1106
1127
1105
1113
1129
1117
1119
1118
1107
1098
1106
1096
1094
1147
1121
1103
1094
1095
1097
1130
1126
1098
1131
1128
1129
1099
1107
1116
1109
1111
1092
1102
1095
1113
1131
1096
1102
1129
1128
1104
1089
1132
1131
1105
1126
1127
1106
1105
1095
1100
1123
1205
1179
1111
1107
1094
1132
1112
1101
1101
1230
1128
1105
1135
1114
1108
1145
1128
1110
1127
1129
1110
1109
1098
1099
1098
1099
1094
1102
1097
1092
1130
1111
1093
1124
1104
1096
1129
1129
1098
1130
1127
1127
1102
1101
1107
1098
1098
1096
1105
1105
1102
1134
1106
1098
1129
1128
1108
1100
1127
1127
1104
1126
1129
1127
1100
1094
1105
1157
1106
1110
1099
1100
1108
1096
1098
1093
1131
1130
1101
1099
1093
1128
1112
1100
1184
1189
1131
1132
1101
1114
1127
1097
1111
1156
1107
1096
1102
1137
1097
1089
1252
1141
1105
1117
1131
1130
1103
1165
1194
1143
1107
1101
1136
1105
1096
1126
1126
1108
1143
1150
1103
1132
1099
1102
1096
1099
1101
1098
1106
1092
1133
1096
1137
1101
1097
1102
1129
1130
1128
1112
1124
1127
1104
1101
1122
1098
1107
1097
1095
1092
1098
1130
1107
1106
1129
1127
1113
1118
1122
1129
1105
1096
1211
1142
1108
1102
1100
1215
1189
1109
1120
1126
1098
1095
1097
1102
1154
1132
1110
1096
1215
1123
1136
1141
1130
1108
1118
1129
1100
1118
1107
1096
1108
1108
1095
1091
1098
1098
1131
1102
1119
1127
1098
1099
1209
1140
1108
1136
1132
1128
1104
1114
1113
1110
1107
1105
1112
1114
1101
1129
1097
1098
1139
1149
1100
1093
1126
1140
1101
1224
1141
1107
1132
1102
1107
1125
1117
1098
1103
1103
1095
1096
1100
1094
1131
1125
1103
1209
1115
1101
1267
1272
1225
1122
1137
1129
1132
1130
1113
1163
1115
1106
1100
1103
1097
1104
1129
1230
1206
1202
1123
1104
1229
1142
1124
1149
1231
1133
1114
1166
1110
1116
1100
1120
1106
1102
1132
1102
1114
1122
1126
1105
1100
1138
1128
1103
1118
1129
1100
1097
1093
1109
1126
1098
1104
1110
1117
1098
1105
1099
1097
1130
1134
1104
1119
1095
1125
1104
1119
1237
1127
1133
1132
1099
1121
1111
1125
1134
1098
1097
1101
1100
1127
1195
1108
1121
1128
1121
1099
1121
1127
1101
1257
1142
1130
1105
1098
1107
1115
1123
1105
1101
1107
1132
1101
1207
1126
1139
1131
1103
1113
1100
1129
1101
1120
1126
1104
1118
1128
1096
1117
1114
1117
1121
1102
1097
1094
1104
1144
1126
1210
1119
1134
1100
1111
1102
1127
1129
1102
1120
1128
1118
1100
1100
1108
1113
1111
1100
1097
1100
1093
1131
1105
1211
1140
1209
1128
1139
1131
1114
1120
1127
1128
1105
1205
1171
1218
1123
1121
1107
1113
1107
1140
1113
1155
1213
1141
1120
1099
1129
1133
1117
1105
1120
1101
1119
1127
1111
1125
1108
1103
1112
1101
1097
1093
1111
1097
1135
1103
1096
1211
1111
1110
1130
1127
1117
1094
1121
1129
1111
1102
1123
1124
1123
1112
1101
1177
1103
1126
1100
1098
1206
1143
1114
1130
1130
1127
1114
1120
1300
1121
1132
1122
1140
1108
1122
1116
1115
1103
1090
1130
1108
1124
1127
1103
1095
1092
1127
1181
1268
1225
1125
1099
1123
1125
1131
1109
1154
1116
1106
1097
1094
1108
1097
1130
1126
1116
1107
1100
1100
1090
1126
1215
1114
1133
1129
1107
1107
1124
1112
1104
1105
1095
1101
1107
1150
1103
1100
1123
1092
1208
1123
1138
1132
1104
1119
1128
1128
1101
1101
1099
1124
1119
1118
1104
1113
1098
1099
1109
1160
1311
1222
1129
1112
1094
1105
1131
1129
1128
1115
1118
1265
1141
1121
1120
1113
1128
1105
1100
1101
1309
1231
1133
1109
1121
1099
1125
1157
1131
1127
1154
1205
1144
1110
1121
1145
1108
1110
1104
1099
1100
1106
1132
1098
1109
1096
1123
1216
1119
1136
1130
1108
1107
1121
1128
1105
1095
1107
1129
1120
1112
1102
1105
1097
1096
1130
1109
1124
1129
1104
1108
1105
1135
1280
1204
1142
1110
1123
1146
1127
1138
1113
1117
1123
1096
1096
1100
1102
1105
1131
1097
1127
1106
1094
1107
1121
1127
1129
1100
1119
1127
1114
1109
1211
1180
1116
1111
1105
1101
1125
1128
1098
1163
1209
1142
1113
1094
1125
1132
1112
1208
1142
1119
1128
1121
1126
1112
1111
1095
1097
1125
1120
1132
1104
1121
1126
1127
1111
1092
1135
1107
1096
1228
1142
1118
1122
1108
1118
1115
1093
1092
1103
1228
1187
1124
1211
1115
1221
1131
1133
1156
1118
1100
1124
1219
1119
1131
1133
1116
1103
1121
1106
1123
1116
1095
1096
1102
1136
1105
1097
1129
1126
1115
1116
1085
1091
1160
1147
1128
1127
1109
1104
1099
1127
1114
1152
1121
1107
1086
1102
1208
1106
1099
1090
1098
1097
1094
1133
1100
1210
1113
1102
1092
1128
1105
1111
1124
1106
1163
1105
1096
1103
1101
1132
1092
1127
1113
1126
1094
1107
1088
1126
1126
1106
1139
1150
1095
1098
1103
1110
1129
1114
1101
1103
1103
1099
1218
1130
1135
1130
1133
1109
1088
1127
1106
1087
1127
1127
1102
1125
1099
1121
1125
1118
1104
1103
1098
1089
1115
1163
1164
1131
1104
1126
1094
1141
1104
1130
1225
1121
1104
1217
1141
1113
1095
1131
1130
1103
1083
1125
1104
1127
1101
1132
1127
1117
1103
1101
1092
1110
1131
1101
1092
1125
1109
1085
1083
1126
1102
1125
1128
1089
1138
1130
1095
1111
1116
1117
1100
1112
1099
1090
1107
1085
1087
1132
1108
1127
1132
1097
1144
1130
1130
1107
1125
1129
1128
1106
1105
1134
1126
1102
1100
1099
1100
1100
1132
1103
1131
1128
1131
1100
1176
1260
1127
1137
1133
1130
1116
1127
1110
1165
1111
1095
1112
1110
1093
1095
1131
1102
1093
1126
1109
1084
1088
1127
1118
1127
1126
1101
1128
1128
1113
1118
1125
1118
1118
1110
1104
1098
1123
1116
1108
1219
1124
1134
1105
1110
1094
1129
1130
1105
1126
1128
1100
1107
1104
1128
1111
1111
1100
1092
1118
1099
1131
1105
1090
1127
1128
1104
1095
1127
1099
1137
1137
1131
1098
1127
1095
1102
1143
1110
1104
1108
1094
1104
1285
1189
1109
1131
1113
1131
1119
1236
1155
1136
1135
1105
1130
1129
1133
1112
1126
1111
1123
1112
1088
1093
1099
1133
1099
1097
1138
1128
1100
1100
1131
1128
1128
1102
1130
1129
1103
1096
1102
1128
1114
1105
1093
1114
1100
1098
1134
1100
1128
1132
1102
1101
1090
1130
1103
1092
1125
1214
1140
1160
1099
1138
1112
1106
1107
1113
1107
1091
1095
1136
1101
1127
1104
1126
1092
1089
1103
1086
1126
1122
1086
1124
1126
1192
1195
1118
1119
1106
1103
1093
1095
1089
1134
1093
1098
1132
1125
1115
1090
1128
1128
1105
1122
1127
1104
1099
1124
1208
1235
1144
1139
1157
1115
1100
1106
1116
1133
1098
1092
1126
1122
1107
1111
1132
1129
1101
1094
1125
1127
1103
1094
1097
1125
1110
1126
1127
1108
1124
1213
1126
1119
1115
1107
1114
1118
1101
1101
1100
1136
1114
1127
1112
1125
1101
1110
1129
1216
1222
1125
1219
1226
1122
1124
1224
1176
1151
1149
4568
1156
1165
1183
1133
1168
1148
1182
1142
1138
1133
1203
4985
1212
1168
1176
1142
1168
1138
1144
1151
1123
1168
1139
1131
1138
1137
1132
1126
1154
1192
4929
1218
1177
1167
1135
1171
1137
1144
1130
1143
1168
1146
1160
1138
1129
1129
1156
1147
1182
4986
1212
1181
1174
1148
1168
1148
1151
1141
1135
1163
1152
1136
1134
1146
1135
1133
1138
1186
4986
1215
1183
1171
1139
1177
1140
1133
1133
1141
1172
1133
1131
1160
1141
1134
1140
1131
1183
4930
1221
1169
1175
1160
1172
1145
1137
1137
1143
1166
1167
1164
1135
1136
1144
1125
1122
1209
4978
1214
1173
1182
1135
1165
1144
1135
1142
1132
1168
1133
1134
1137
1132
1134
1130
1143
1135
1225
4896
1226
1165
1168
1143
1164
1145
1157
1130
1126
1164
1139
1130
1138
1131
1132
1142
1134
1174
1226
4911
1221
1165
1168
1157
1194
1130
1134
1140
1136
1170
1130
1135
1129
1139
1142
1129
1144
1162
4948
1210
1165
1183
1141
1174
1135
1136
1134
1138
1165
1135
1138
1123
1134
1129
1142
1136
1137
1135
1141
1154
1136
1133
1136
1129
1131
1166
1140
1135
1140
1146
1148
1135
1132
1136
1210
4901
1242
1178
1165
1142
1165
1132
1138
1134
1140
1165
1130
1134
1125
1132
1150
1135
1129
1161
1226
4891
1227
1127
1113
1214
1119
1110
1123
1128
1107
1100
1120
1125
1115
1120
1228
1125
1131
1257
1161
1124
1108
1109
1113
1105
1115
1130
1129
1098
1206
1202
1212
1136
1114
1139
1195
1144
1105
1118
1127
1125
1110
1091
1120
1101
1103
1124
1123
1102
1203
1118
1117
1111
1102
1107
1109
1100
1094
1258
1143
1133
1127
1111
1099
1140
1131
1109
1252
1231
1131
1133
1128
1123
1116
1110
1103
1108
1107
1100
1110
1106
1096
1095
1095
1115
1151
1099
1099
1120
1130
1213
1118
1131
1361
1157
1115
1108
1106
1106
1101
1102
1108
1124
1119
1123
1102
1205
1136
1121
1098
1123
1128
1103
1117
1129
1112
1097
1114
1113
1131
1110
1115
1101
1107
1099
1126
1117
1121
1128
1130
1114
1149
1127
1103
1099
1118
1144
1120
1126
1123
1185
1130
1105
1111
1122
1105
1096
1094
1102
1149
1125
1119
1206
1125
1135
1103
1119
1216
1127
1137
1131
1127
1126
1123
1098
1114
1096
1099
1101
1105
1125
1283
1124
1098
1124
1123
1106
1120
1233
1132
1217
1239
1221
1127
1117
1160
1121
1115
1154
1132
1117
1131
1129
1126
1123
1130
1126
1108
1126
1129
1105
1118
1127
1126
1104
1119
1114
1111
1102
1105
1088
1120
1095
1097
1131
1114
1103
1099
1107
1126
1099
1120
1187
1265
1143
1107
1093
1125
1103
1123
1113
1139
1114
1100
1118
1107
1145
1132
1090
1127
1118
1147
1110
1101
1131
1128
1125
1113
1129
1127
1108
1093
1129
1125
1099
1126
1091
1089
1103
1126
1095
1103
1116
1094
1099
1115
1094
1090
1116
1134
1106
1125
1099
1124
1097
1107
1099
1087
1126
1099
1126
1126
1125
1110
1099
1171
1118
1103
1098
1097
1097
1093
1139
1105
1102
1127
1126
1105
1091
1127
1126
1111
1086
1121
1100
1212
1203
1116
1124
1106
1106
1096
1096
1100
1130
1100
1090
1129
1107
1112
1091
1093
1095
1087
1127
1126
1102
1211
1106
1105
1107
1128
1108
1116
1100
1092
1092
1119
1131
1101
1099
1127
1126
1097
1109
1108
1088
1096
1127
1128
1089
1102
1125
1102
1109
1116
1098
1087
1101
1098
1097
1128
1101
1084
1125
1099
1128
1095
1125
1113
1124
1127
1100
1106
1126
1128
1114
1118
1104
1115
1098
1094
1091
1092
1133
1109
1087
1097
1128
1250
1193
1220
1145
1130
1106
1127
1221
1135
1195
1145
1121
1112
1100
1110
1119
1089
1128
1097
1107
1128
1128
1102
1103
1127
1131
1109
1125
1126
1129
1103
1092
1101
1123
1106
1110
1100
1098
1100
1094
1130
1113
1098
1126
1094
1084
1089
1126
1099
1087
1123
1113
1125
1126
1133
1115
1115
1103
1097
1119
1116
1095
1100
1085
1085
1129
1101
1086
1123
1090
1090
1126
1127
1101
1125
1127
1126
1102
1095
1136
1132
1098
1101
1093
1222
1135
1127
1102
1129
1126
1128
1108
1128
1127
1105
1126
1126
1134
1103
1124
1102
1120
1111
1118
1098
1109
1098
1093
1127
1102
1127
1142
1123
1088
1097
1129
1100
1129
1127
1095
1098
1124
1093
1101
1119
1099
1100
1111
1107
1088
1111
1132
1103
1137
1099
1125
1098
1091
1101
1127
1127
1100
1089
1122
1089
1259
1126
1170
1118
1092
1098
1116
1103
1092
1217
1130
1136
1130
1230
1122
1134
1129
1104
1137
1145
1127
1102
1230
1201
1175
1194
1133
1113
1108
1110
1102
1112
1096
1129
1104
1104
1127
1228
1128
1150
1135
1128
1111
1123
1124
1098
1095
1092
1102
1119
1120
1108
1090
1108
1132
1101
1101
1091
1125
1125
1111
1124
1108
1096
1098
1128
1126
1095
1124
1124
1139
1127
1116
1125
1109
1109
1099
1091
1107
1129
1097
1092
1102
1126
1332
1145
1133
1242
1129
1130
1130
1235
1122
1107
1171
1128
1122
1103
1137
1102
1096
1230
1133
1136
1258
1224
1129
1133
1128
1116
1092
1123
1125
1160
1230
1137
1128
1121
1104
1102
1107
1097
1106
1111
1101
1128
1126
1113
1125
1090
1127
1103
1125
1125
1110
1094
1122
1126
1113
1119
1116
1107
1105
1091
1128
1115
1127
1095
1123
1102
1124
1126
1106
1128
1125
1126
1097
1210
1139
1104
1094
1105
1114
1128
1096
1139
1321
1115
1112
1107
1103
1098
1092
1090
1145
1118
1127
1102
1124
1108
1117
1108
1128
1125
1106
1092
1259
1140
1113
1113
1108
1111
1104
1103
1096
1150
1107
1128
1100
1138
1135
1127
1100
1086
1124
1106
1102
1123
1125
1109
1126
1128
1101
1108
1095
1105
1115
1122
1130
1108
1131
1107
1127
1096
1096
1127
1111
1117
1133
1126
1127
1117
1123
1127
1110
1115
1107
1109
1106
1098
1116
1097
1095
1129
1105
1104
1126
1126
1124
1099
1130
1128
1099
1099
1121
1127
1104
1123
1120
1124
1113
1118
1106
1102
1099
1097
1129
1102
1126
1260
1141
1127
1130
1110
1097
1125
1214
1115
1282
1160
1122
1127
1109
1100
1114
1103
1097
1093
1098
1105
1130
1099
1094
1124
1111
1176
1127
1212
1122
1130
1130
1127
1103
1108
1111
1102
1120
1119
1102
1101
1100
1095
1127
1119
1127
1128
1104
1091
1096
1124
1108
1124
1125
1109
1121
1215
1120
1109
1118
1116
1130
1130
1096
1095
1114
1132
1098
1126
1099
1123
1100
1098
1128
1214
1137
1106
1128
1127
1120
1096
1102
1207
1124
1097
1093
1100
1102
1091
1127
1101
1240
1223
1115
1103
1138
1220
1126
1132
1127
1099
1100
1127
1113
1127
1196
1125
1105
1107
1102
1099
1104
1091
1358
1278
1239
1126
1133
1168
1125
1128
1099
1127
1126
1126
1110
1121
1116
1113
1108
1106
1095
1098
1104
1093
1127
1101
1125
1126
1102
1129
1126
1144
1102
1122
1128
1109
1101
1114
1110
1118
1115
1099
1096
1103
1127
1103
1102
1103
1127
1123
1110
1124
1099
1174
1160
1148
1126
1109
1202
1138
1114
1116
1200
1160
1158
4704
1150
1150
1150
1159
1170
1154
1140
1152
1135
1142
1149
1251
4900
1216
1169
1167
1148
1167
1135
1144
1135
1133
1167
1166
1137
1141
1139
1139
1142
1140
1192
4974
1218
1177
1171
1142
1173
1144
1137
1142
1151
1191
1136
1140
1145
1127
1144
1138
1131
1205
4977
1214
1171
1172
1141
1163
1136
1140
1138
1139
1171
1140
1132
1130
1143
1135
1124
1131
1142
1231
4892
1215
1170
1167
1137
1185
1136
1143
1130
1143
1175
1143
1152
1129
1143
1139
1139
1129
1184
4985
1212
1166
1174
1158
1173
1151
1139
1131
1134
1165
1148
1137
1132
1142
1143
1133
1126
1188
4940
1218
1175
1170
1139
1173
1144
1129
1133
1131
1172
1136
1137
1140
1138
1131
1138
1137
1142
1235
4905
1215
1167
1185
1141
1166
1140
1142
1147
1144
1169
1141
1141
1131
1138
1135
1142
1158
1211
4976
1208
1186
1167
1136
1167
1137
1147
1134
1140
1161
1134
1140
1131
1139
1128
1134
1127
1142
1229
4901
1213
1166
1173
1144
1175
1143
1136
1129
1130
1175
1126
1142
1142
1131
1129
1130
1142
1153
1223
4886
1220
1178
1179
1148
1169
1131
1147
1133
1139
1180
1148
1145
1134
1143
1131
1141
1131
1181
4972
1217
1189
1166
1136
1164
1145
1126
1134
1148
1164
1134
1129
1137
1132
1134
1135
1135
1142
1231
4895
1213
1164
1171
1138
1177
1137
1140
1129
1143
1177
1135
1133
1139
1137
1137
1137
1144
1200
4931
1211
1174
1174
1160
1176
1131
1132
1128
1139
1164
1133
1145
1127
1139
1131
1142
1142
1174
4948
1210
1167
1164
1139
1161
1129
1136
1133
1135
1162
1158
1135
1137
1130
1136
1142
1129
1354
5022
1220
1177
1164
1139
1164
1150
1135
1137
1143
1175
1148
1141
1138
1131
1142
1142
1139
1198
4975
1222
1172
1173
1142
1164
1131
1136
1143
1147
1176
1143
1134
1137
1156
1133
1139
1137
1188
4924
1218
1171
1171
1134
1171
1140
1132
1141
1131
1169
1152
1137
1152
1155
1134
1143
1131
1201
4981
1223
1170
1169
1148
1173
1139
1142
1152
1142
1166
1142
1158
1162
1141
1139
1134
1126
1209
4986
1216
1165
1170
1141
1203
1155
1137
1141
1128
1169
1144
1134
1138
1131
1134
1129
1137
1179
4985
1259
1451
1202
1146
1179
1139
1136
1136
1180
1147
1141
1140
1137
1127
1138
1136
1132
1209
4948
1220
1178
1180
1142
1163
1137
1153
1156
1141
1168
1134
1133
1141
1136
1130
1130
1143
1173
5005
1217
1177
1183
1135
1171
1135
1133
1149
1127
1161
1133
1137
1132
1136
1141
1134
1128
1136
1236
4948
1226
1175
1181
1138
1164
1156
1135
1140
1137
1166
1138
1129
1146
1141
1134
1142
1131
1177
4987
1236
1187
1168
1150
1180
1136
1132
1137
1134
1162
1143
1134
1129
1132
1137
1135
1128
1192
4990
1219
1166
1174
1145
1166
1141
1135
1129
1129
1171
1134
1129
1137
1128
1131
1134
1158
1139
1227
4957
1224
1175
1164
1138
1169
1135
1145
1144
1142
1183
1160
1141
1134
1161
1169
1132
1133
1211
5035
1227
1177
1164
1138
1168
1144
1132
1135
1144
1160
1136
1139
1142
1139
1129
1139
1130
1137
1235
4956
1219
1173
1171
1133
1163
1136
1143
1130
1128
1180
1137
1150
1135
1133
1129
1137
1148
1138
1225
4961
1231
1171
1175
1145
1163
1141
1147
1154
1132
1174
1143
1131
1137
1132
1146
1139
1131
1187
5033
1226
1179
1168
1136
1165
1140
1133
1135
1146
1161
1132
1131
1143
1142
1134
1133
1132
1140
1248
4947
1220
1167
1183
1136
1168
1135
1154
1132
1137
1172
1136
1146
1142
1141
1133
1140
1137
1179
4994
1220
1189
1172
1134
1168
1145
1133
1129
1138
1165
1142
1139
1131
1130
1134
1134
1130
1139
1237
4953
1231
1115
1113
1113
1101
1092
1097
1123
1219
1119
1136
1127
1126
1107
1116
1212
1118
1132
1186
1122
1115
1110
1163
1200
1112
1125
1210
1134
1134
1126
1101
1104
1220
1159
1108
1120
1125
1104
1116
1125
1107
1127
1107
1158
1208
1116
1102
1131
1108
1096
1119
1107
1117
1158
1166
1151
1245
1227
1130
1103
1120
1126
1123
1126
1112
1103
1101
1108
1260
1136
1131
1099
1107
1134
1125
1113
1101
1208
1140
1107
1244
1139
1131
1109
1113
1138
1100
1109
1093
1104
1101
1096
1130
1101
1098
1118
1124
1105
1104
1124
1125
1100
1116
1127
1094
1094
1116
1097
1122
1109
1099
1105
1100
1123
1101
1102
1106
1122
1245
1134
1109
1099
1105
1129
1135
1256
1193
1149
1297
1157
1124
1118
1115
1106
1122
1109
1121
1119
1100
1124
1105
1116
1100
1096
1135
1128
1126
1115
1118
1129
1126
1104
1120
1120
1101
1110
1096
1096
1099
1100
1130
1102
1122
1127
1131
1117
1095
1255
1142
1139
1216
1245
1132
1135
1161
1129
1102
1108
1142
1112
1095
1248
1141
1117
1132
1237
1132
1110
1123
1121
1129
1127
1128
1102
1118
1126
1109
1123
1099
1107
1107
1112
1095
1099
1101
1096
1130
1166
1232
1116
1207
1124
1132
1130
1114
1094
1122
1209
1136
1132
1108
1117
1106
1116
1167
1104
1124
1108
1107
1128
1125
1160
1116
1120
1129
1105
1104
1213
1143
1114
1114
1136
1109
1107
1110
1099
1103
1104
1131
1100
1097
1208
1144
1114
1128
1213
1141
1110
1127
1130
1112
1119
1111
1123
1113
1111
1161
1122
1110
1102
1093
1106
1125
1254
1125
1121
1130
1130
1114
1205
1140
1103
1104
1128
1104
1126
1112
1110
1102
1110
1165
1274
1150
1126
1098
1098
1112
1101
1131
1148
1098
1120
1130
1105
1205
1258
1137
1130
1124
1117
1114
1100
1096
1099
1116
1095
1231
1132
1134
1102
1100
1136
1133
1128
1100
1205
1140
1129
1115
1125
1107
1111
1111
1097
1095
1101
1124
1104
1103
1121
1127
1113
1106
1122
1140
1135
1128
1128
1127
1102
1108
1110
1119
1114
1116
1111
1101
1098
1100
1127
1105
1123
1127
1110
1094
1093
1247
1136
1218
1142
1110
1122
1234
1210
1138
1119
1110
1115
1107
1110
1096
1115
1099
1126
1100
1098
1107
1104
1099
1121
1126
1128
1125
1097
1091
1098
1114
1139
1099
1121
1102
1097
1100
1101
1214
1112
1109
1133
1129
1103
1108
1128
1163
1186
1145
1243
1125
1120
1103
1092
1105
1123
1215
1140
1110
1119
1127
1110
1116
1099
1109
1111
1104
1094
1104
1218
1113
1133
1106
1119
1108
1103
1149
1138
1216
1117
1130
1132
1112
1132
1125
1110
1113
1110
1099
1152
1185
1212
1128
1115
1123
1128
1102
1114
1098
1252
1129
1134
1136
1128
1100
1111
1118
1106
1102
1103
1107
1099
1099
1129
1108
1127
1128
1215
1122
1134
1129
1104
1130
1215
1141
1112
1213
1127
1150
1126
1128
1115
1105
1100
1152
1121
1103
1123
1127
1103
1106
1128
1129
1106
1205
1140
1118
1099
1249
1131
1131
1109
1107
1106
1097
1094
1099
1107
1097
1132
1098
1131
1100
1093
1108
1122
1128
1128
1107
1202
1140
1113
1160
1198
1121
1117
1107
1106
1106
1112
1099
1106
1130
1123
1126
1110
1137
1145
1123
1098
1110
1103
1095
1099
1092
1118
1119
1106
1170
1102
1118
1100
1145
1106
1096
1123
1225
1126
1101
1213
1112
1094
1126
1213
1127
1131
1219
1127
1120
1112
1096
1114
1093
1096
1090
1133
1099
1124
1092
1124
1133
1111
1099
1126
1124
1101
1098
1122
1100
1114
1095
1114
1116
1106
1100
1131
1105
1088
1242
1131
1103
1131
1128
1103
1140
1237
1187
1148
1130
1128
1099
1135
1103
1102
1116
1099
1100
1118
1091
1097
1131
1108
1128
1129
1102
1124
1097
1126
1101
1124
1127
1134
1099
1124
1127
1134
1127
1145
1114
1103
1122
1117
1102
1092
1095
1128
1106
1126
1160
1117
1131
1130
1136
1119
1124
1128
1097
1097
1108
1102
1107
1108
1101
1091
1095
1094
1092
1094
1132
1126
1125
1113
1100
1126
1125
1113
1211
1140
1103
1128
1099
1105
1131
1115
1103
1103
1108
1100
1157
1182
1105
1131
1112
1145
1117
1139
1112
1127
1267
1130
1134
1128
1126
1105
1092
1123
1100
1130
1128
1124
1101
1126
1121
1124
1112
1096
1098
1105
1097
1094
1127
1103
1127
1125
1107
1125
1099
1124
1105
1123
1212
1117
1105
1135
1096
1107
1118
1120
1113
1111
1104
1094
1102
1130
1109
1143
1107
1125
1173
1107
1130
1139
1127
1105
1123
1125
1099
1099
1098
1112
1115
1120
1093
1099
1098
1130
1113
1099
1094
1140
1129
1155
1197
1150
1112
1204
1145
1130
1103
1204
1143
1126
1120
1108
1117
1107
1105
1095
1094
1102
1107
1214
1124
1130
1097
1091
1122
1231
1264
1132
1131
1129
1107
1112
1137
1105
1108
1103
1099
1094
1098
1124
1096
1097
1125
1217
1124
1110
1132
1128
1113
1128
1128
1127
1102
1094
1104
1130
1117
1098
1102
1194
1104
1108
1122
1109
1129
1125
1110
1098
1093
1125
1111
1116
1124
1099
1095
1118
1189
1139
1156
1131
1109
1105
1153
1197
1132
1130
1126
1097
1097
1121
1126
1110
1100
1093
1120
1111
1116
1210
1113
1132
1107
1106
1124
1112
1095
1102
1099
1098
1095
1112
1095
1132
1209
1115
1111
1108
1098
1091
1121
1126
1110
1203
1138
1108
1114
1119
1174
1113
1118
1167
1111
1143
1141
1169
1108
1122
1236
1126
1133
1129
1234
1124
1132
1238
1128
1099
1107
1104
1109
1102
1102
1099
1164
1186
1155
1117
1107
1126
1097
1108
1101
1092
1098
1100
1242
1273
1128
1131
1127
1139
1122
1104
1096
1118
1140
1166
1121
1130
1099
1126
1116
1146
1100
1106
1133
1128
1125
1121
1125
1128
1106
1095
1111
1102
1109
1103
1099
1099
1099
1102
1095
1099
1130
1125
1127
1113
1091
1125
1097
1095
1210
1140
1103
1126
1128
1101
1135
1107
1095
1111
1094
1093
1093
1107
1097
1167
1112
1132
1216
1118
1102
1131
1140
1122
1132
1134
1128
1103
1116
1112
1097
1121
1093
1096
1102
1093
1130
1099
1120
1129
1128
1109
1099
1127
1128
1106
1126
1128
1103
1113
1093
1102
1120
1100
1124
1215
1123
1117
1114
1104
1107
1093
1093
1101
1092
1243
1134
1218
1118
1132
1116
1129
1213
1115
1145
1152
1130
1110
1114
1096
1109
1102
1096
1089
1101
1134
1096
1125
1101
1124
1109
1102
1089
1125
1129
1104
1124
1126
1102
1125
1111
1114
1165
1116
1104
1110
1102
1106
1136
1111
1130
1128
1206
1126
1135
1253
1130
1133
1217
1216
1259
1223
1129
1126
1101
1112
1133
1124
1160
1125
1109
1100
1210
1144
1132
1109
1129
1100
1117
1214
1123
1134
1128
1137
1125
1139
1116
1104
1110
1099
1102
1101
1129
1099
1125
1111
1205
1127
1104
1101
1131
1129
1121
1119
1281
1136
1110
1132
1110
1130
1109
1103
1108
1101
1140
1111
1106
1122
1143
1123
1127
1130
1130
1113
1119
1128
1128
1102
1094
1166
1142
1117
1108
1106
1101
1109
1098
1106
1105
1129
1145
1115
1200
1269
1134
1136
1132
1128
1104
1205
1154
1181
1139
1113
1128
1121
1110
1096
1103
1134
1099
1127
1101
1203
1129
1115
1110
1123
1128
1113
1135
1147
1127
1107
1135
1112
1118
1102
1095
1096
1109
1125
1102
1102
1128
1129
1111
1108
1122
1127
1099
1094
1207
1140
1105
1105
1104
1128
1118
1113
1107
1109
1094
1094
1123
1121
1126
1128
1100
1115
1105
1127
1101
1126
1126
1128
1110
1126
1106
1106
1122
1109
1124
1145
1097
1189
1183
1109
1107
1091
1106
1131
1097
1089
1261
1144
1130
1108
1126
1128
1116
1116
1126
1112
1111
1107
1104
1093
1099
1131
1108
1105
1099
1126
1109
1103
1130
1130
1111
1220
1144
1131
1105
1098
1227
1135
1135
1131
1129
1103
1127
1128
1097
1137
1143
1150
1106
1127
1125
1099
1097
1104
1131
1105
1103
1096
1096
1097
1094
1129
1111
1129
1130
1096
1096
1116
1131
1127
1103
1124
1215
1120
1132
1114
1139
1109
1126
1127
1186
1256
1229
1118
1106
1216
1142
1108
1232
1141
1119
1129
1130
1112
1138
1112
1104
1100
1121
1119
1094
1096
1095
1218
1140
1106
1102
1153
1113
1100
1126
1127
1101
1126
1127
1104
1130
1132
1127
1107
1125
1126
1105
1096
1100
1118
1184
1117
1114
1101
1102
1094
1093
1104
1105
1131
1128
1106
1095
1104
1101
1102
1129
1128
1116
1125
1131
1099
1107
1124
1139
1142
1106
1098
1101
1098
1131
1115
1099
1135
1139
1094
1115
1324
1141
1116
1127
1130
1130
1102
1094
1164
1111
1107
1103
1167
1111
1145
1132
1094
1109
1122
1093
1101
1131
1130
1217
1124
1094
1126
1101
1089
1094
1117
1124
1110
1114
1104
1127
1096
1102
1111
1120
1162
1130
1113
1099
1098
1103
1093
1128
1127
1105
1125
1127
1100
1118
1137
1131
1122
1097
1095
1096
1107
1090
1160
1104
1088
1140
1111
1095
1127
1127
1111
1213
1106
1128
1108
1102
1109
1114
1110
1102
1108
1101
1092
1171
1275
1131
1132
1129
1099
1104
1135
1142
1159
1126
1128
1107
1253
1140
1115
1138
1117
1114
1119
1089
1098
1101
1100
1104
1130
1113
1124
1104
1199
1117
1129
1131
1122
1127
1126
1134
1122
1104
1119
1104
1110
1113
1097
1103
1102
1131
1097
1095
1125
1125
1101
1094
1137
1127
1115
1130
1125
1098
1104
1120
1120
1120
1114
1109
1099
1108
1098
1090
1091
1084
1130
1127
1111
1124
1103
1100
1098
1129
1260
1128
1133
1129
1191
1250
1127
1121
1117
1099
1096
1097
1110
1235
1118
1108
1132
1216
1114
1105
1129
1127
1105
1127
1126
1125
1103
1109
1124
1113
1110
1104
1117
1112
1116
1216
1120
1137
1132
1127
1102
1128
1128
1096
1128
1128
1126
1112
1212
1195
1132
1111
1106
1114
1101
1101
1101
1133
1100
1095
1125
1103
1096
1102
1125
1102
1211
1141
1104
1129
1127
1108
1109
1120
1096
1101
1102
1103
1098
1104
1096
1101
1132
1116
1124
1114
1124
1285
1224
1222
1119
1131
1131
1101
1109
1169
1106
1149
1216
1208
1117
1104
1117
1088
1111
1134
1126
1127
1094
1093
1123
1109
1130
1126
1102
1122
1124
1127
1099
1123
1114
1114
1117
1096
1100
1121
1102
1090
1096
1097
1095
1127
1104
1129
1126
1102
1093
1143
1148
1126
1102
1127
1128
1110
1100
1108
1244
1109
1096
1157
1113
1097
1130
1098
1096
1126
1212
1121
1139
1128
1127
1112
1127
1126
1101
1125
1108
1114
1104
1192
1169
1109
1104
1132
1215
1116
1134
1130
1146
1117
1098
1125
1108
1126
1126
1125
1108
1125
1106
1138
1139
1098
1107
1109
1092
1091
1093
1111
1129
1244
1129
1105
1241
1132
1135
1127
1127
1110
1126
1134
1120
1126
1108
1110
1113
1102
1093
1093
1152
1228
1126
1106
1124
1093
1093
1111
1128
1096
1163
1127
1125
1125
1110
1107
1118
1122
1128
1111
1104
1102
1098
1136
1112
1107
1123
1125
1114
1100
1126
1209
1119
1241
1298
1135
1132
1108
1127
1114
1105
1103
1110
1171
1111
1093
1117
1123
1126
1114
1102
1102
1125
1101
1118
1126
1095
1098
1204
1125
1114
1107
1126
1116
1122
1103
1094
1100
1097
1112
1126
1108
1204
1118
1117
1149
1148
1131
1102
1122
1250
1130
1113
1094
1126
1101
1119
1228
1119
1135
1132
1104
1130
1127
1115
1104
1103
1093
1096
1110
1111
1130
1125
1105
1097
1104
1105
1122
1127
1127
1102
1225
1141
1120
1112
1133
1205
1194
1130
1105
1116
1125
1127
1118
1108
1236
1140
1128
1121
1090
1245
1129
1131
1128
1107
1094
1112
1117
1113
1126
1108
1113
1103
1096
1137
1113
1094
1121
1125
1102
1094
1126
1100
1131
1214
1140
1111
1125
1114
1131
1109
1204
1114
1122
1098
1108
1099
1103
1097
1131
1106
1092
1114
1106
1101
1208
1141
1127
1098
1136
1235
1126
1132
1115
1122
1106
1100
1094
1096
1131
1108
1092
1096
1127
1100
1113
1130
1126
1125
1162
1392
1228
1121
1113
1125
1109
1117
1096
1141
1106
1089
1131
1093
1113
1128
1127
1103
1095
1126
1128
1105
1125
1090
1144
1125
1102
1108
1131
1114
1148
1112
1139
1119
1094
1113
1095
1129
1125
1103
1089
1092
1103
1129
1126
1218
1116
1100
1128
1107
1126
1114
1104
1109
1103
1105
1096
1095
1087
1095
1101
1091
1128
1125
1107
1092
1126
1096
1141
1128
1251
1128
1100
1105
1119
1113
1119
1108
1108
1101
1178
1216
1121
1245
1264
1151
1114
1130
1104
1127
1128
1128
1138
1124
1126
1106
1123
1116
1115
1115
1093
1089
1093
1104
1102
1130
1102
1125
1097
1091
1099
1127
1125
1093
1101
1126
1127
1110
1100
1116
1117
1119
1098
1094
1092
1098
1130
1091
1098
1128
1227
1121
1153
1136
1129
1114
1138
1146
1097
1101
1116
1102
1131
1109
1109
1094
1103
1094
1089
1107
1097
1128
1126
1109
1088
1098
1126
1103
1124
1126
1105
1084
1086
1085
1103
1123
1160
1178
1102
1106
1094
1110
1131
1106
1098
1137
1128
1102
1094
1087
1219
1140
1113
1215
1143
1118
1142
1133
1126
1163
1113
1099
1107
1097
1101
1090
1096
1131
1125
1110
1108
1129
1127
1101
1127
1130
1128
1110
1095
1101
1139
1119
1113
1099
1123
1107
1092
1098
1093
1145
1134
1101
1098
1094
1216
1153
1132
1128
1104
1125
1267
1148
1131
1108
1122
1122
1106
1102
1105
1100
1113
1154
1103
1102
1093
1095
1097
1133
1130
1197
1269
1230
1142
1116
1126
1123
1118
1106
1160
1104
1105
1134
1105
1104
1128
1128
1118
1105
1128
1126
1103
1095
1128
1127
1101
1095
1114
1118
1110
1125
1206
1114
1101
1131
1211
1122
1105
1130
1106
1100
1128
1127
1117
1146
1131
1111
1126
1216
1123
1128
1107
1112
1122
1098
1086
1095
1097
1100
1130
1126
1107
1093
1097
1096
1129
1223
1142
1108
1129
1126
1112
1102
1127
1108
1109
1109
1097
1093
1112
1130
1156
1110
1259
1277
1122
1104
1093
1293
1130
1137
1127
1172
1126
1098
1137
1121
1125
1126
1096
1094
1124
1126
1111
1129
1110
1104
1119
1098
1091
1098
1131
1095
1125
1099
1123
1124
1100
1097
1127
1212
1114
1131
1130
1098
1110
1100
1116
1123
1101
1165
1115
1103
1096
1129
1100
1126
1125
1216
1132
1137
1130
1114
1214
1226
1138
1104
1141
1118
1097
1093
1127
1125
1099
1087
1128
1115
1105
1131
1143
1131
1116
1105
1098
1102
1132
1178
1181
1224
1142
1111
1101
1130
1130
1129
1228
1140
1128
1108
1113
1163
1114
1113
1107
1098
1101
1099
1235
1131
1101
1128
1126
1123
1131
1128
1106
1125
1213
1140
1120
1149
1112
1126
1114
1100
1118
1106
1091
1094
1090
1110
1090
1127
1108
1092
1104
1128
1099
1126
1128
1105
1124
1127
1131
1108
1120
1114
1103
1118
1099
1102
1108
1091
1109
1131
1113
1124
1127
1110
1120
1127
1124
1102
1128
1128
1098
1104
1109
1145
1217
1168
1128
1120
1105
1130
1128
1101
1101
1228
1140
1111
1130
1127
1102
1127
1127
1126
1099
1089
1105
1128
1110
1103
1102
1099
1098
1090
1127
1101
1128
1126
1108
1124
1101
1124
1113
1124
1212
1113
1097
1126
1095
1108
1115
1114
1120
1099
1094
1098
1118
1221
1106
1092
1117
1150
1105
1101
1087
1132
1088
1093
1127
1124
1110
1125
1098
1120
1122
1107
1099
1092
1095
1086
1130
1101
1128
1125
1125
1107
1091
1127
1119
1240
1261
1141
1106
1129
1097
1110
1123
1115
1157
1111
1099
1087
1095
1131
1098
1126
1104
1126
1098
1096
1095
1127
1142
1120
1083
1090
1129
1100
1093
1123
1189
1107
1113
1098
1097
1101
1129
1099
1173
1127
1126
1100
1103
1125
1211
1120
1131
1128
1105
1091
1103
1105
1137
1107
1101
1102
1105
1109
1103
1105
1096
1136
1128
1100
1125
1103
1102
1092
1128
1127
1115
1126
1128
1109
1118
1156
1098
1109
1095
1094
1103
1100
1291
1201
1117
1132
1128
1097
1134
1087
1123
1156
1125
1211
1119
1108
1102
1118
1117
1101
1096
1095
1102
1091
1129
1116
1129
1126
1125
1100
1188
1293
1130
1101
1100
1132
1117
1125
1101
1159
1140
1128
1119
1115
1101
1094
1105
1119
1102
1131
1103
1126
1100
1102
1112
1130
1128
1101
1127
1129
1130
1108
1099
1114
1112
1106
1099
1111
1105
1098
1130
1096
1110
1127
1126
1100
1096
1125
1126
1105
1126
1126
1108
1127
1125
1257
1135
1099
1096
1106
1114
1092
1092
1100
1137
1131
1126
1104
1139
1115
1105
1085
1125
1124
1103
1126
1088
1085
1114
1111
1117
1109
1097
1097
1127
1111
1128
1103
1117
1129
1128
1106
1099
1129
1129
1098
1134
1130
1091
1097
1126
1111
1113
1104
1103
1093
1101
1089
1087
1130
1102
1129
1092
1093
1117
1110
1093
1102
1130
1126
1106
1114
1082
1089
1103
1119
1102
1116
1114
1097
1085
1100
1109
1094
1086
1097
1084
1129
1174
1173
1129
1130
1105
1087
1123
1129
1101
1135
1116
1105
1125
1105
1096
1100
1088
1132
1100
1098
1128
1127
1098
1088
1129
1214
1137
1134
1129
1120
1125
1106
1117
1134
1128
1140
1123
1102
1090
1098
1107
1093
1133
1213
1117
1108
1131
1103
1214
1141
1213
1117
1133
1216
1129
1120
1111
1120
1106
1099
1097
1108
1094
1093
1130
1099
1125
1097
1087
1132
1131
1127
1104
1127
1127
1089
1099
1097
1109
1126
1111
1107
1098
1107
1279
1140
1121
1169
1098
1126
1104
1130
1219
1118
1099
1127
1128
1117
1125
1102
1139
1125
1126
1120
1108
1094
1141
1096
1105
1094
1088
1092
1086
1096
1128
1113
1087
1124
1104
1243
1146
1108
1123
1110
1180
1116
1112
1106
1102
1108
1130
1105
1131
1120
1127
1119
1099
1096
1143
1150
1100
1125
1128
1102
1101
1116
1122
1116
1113
1106
1111
1114
1096
1131
1101
1127
1216
1142
1106
1138
1213
1125
1173
1278
1118
1139
1277
1197
1115
1219
1142
1106
1095
1127
1217
1169
1121
1117
1117
1121
1106
1102
1100
1103
1132
1102
1138
1229
1145
1106
1148
1150
1111
1132
1128
1130
1104
1130
1101
1131
1128
1117
1106
1105
1093
1104
1130
1111
1130
1129
1113
1101
1105
1128
1105
1126
1127
1100
1099
1126
1097
1110
1119
1122
1115
1112
1106
1095
1111
1133
1098
1125
1108
1127
1100
1091
1111
1130
1131
1110
1346
1222
1147
1133
1119
1114
1126
1104
1099
1200
1267
1142
1113
1107
1131
1130
1102
1102
1244
1224
1127
1132
1134
1104
1127
1109
1126
1116
1111
1109
1091
1097
1089
1133
1107
1097
1130
1132
1108
1094
1127
1102
1129
1128
1128
1099
1124
1108
1105
1130
1121
1116
1108
1096
1104
1127
1097
1095
1131
1113
1110
1099
1096
1101
1130
1128
1098
1129
1132
1132
1108
1111
1157
1127
1105
1092
1093
1101
1097
1132
1098
1101
1130
1093
1106
1102
1129
1093
1097
1128
1127
1128
1169
1169
1111
1120
1110
1106
1102
1102
1101
1135
1107
1095
1129
1125
1119
1118
1097
1115
1132
1126
1128
1104
1125
1126
1094
1107
1108
1096
1107
1090
1096
1085
1099
1089
1095
1103
1099
1132
1126
1248
1119
1126
1093
1095
1122
1088
1092
1126
1099
1099
1117
1104
1094
1109
1132
1092
1125
1100
1126
1125
1127
1107
1090
1129
1095
1092
1138
1146
1100
1125
1092
1110
1107
1100
1100
1109
1105
1131
1093
1098
1090
1129
1108
1095
1253
1215
1165
1255
1223
1135
1134
1130
1177
1136
1112
1137
1122
1099
1099
1100
1100
1099
1133
1109
1129
1218
1226
1137
1137
1220
1141
1132
1216
1148
1231
1228
1142
1138
1126
1139
1108
1102
1102
1103
1107
1110
1131
1101
1108
1098
1109
1102
1131
1127
1126
1102
1125
1128
1101
1177
1127
1112
1116
1108
1101
1108
1096
1132
1115
1106
1130
1129
1103
1100
1233
1143
1115
1129
1131
1127
1102
1117
1118
1122
1119
1115
1224
1194
1104
1129
1126
1127
1094
1101
1101
1165
1128
1105
1124
1215
1141
1114
1129
1129
1122
1134
1106
1096
1101
1103
1132
1096
1098
1097
1126
1104
1092
1123
1094
1102
1129
1129
1113
1123
1124
1127
1109
1108
1113
1117
1097
1095
1086
1098
1100
1104
1105
1109
1131
1211
1139
1102
1143
1150
1105
1120
1127
1104
1123
1095
1106
1111
1110
1112
1099
1107
1095
1101
1115
1091
1130
1125
1101
1116
1098
1105
1128
1125
1125
1193
1259
1222
1138
1118
1111
1100
1114
1098
1149
1118
1127
1104
1125
1099
1201
1133
1115
1102
1210
1223
1133
1131
1127
1100
1122
1151
1127
1101
1205
1138
1106
1102
1121
1107
1116
1107
1096
1108
1110
1131
1097
1099
1107
1125
1125
1101
1116
1100
1094
1099
1121
1126
1104
1117
1126
1127
1111
1105
1099
1116
1103
1109
1131
1103
1124
1107
1110
1146
1129
1102
1105
1127
1127
1211
1119
1132
1147
1125
1119
1150
1132
1098
1274
1272
1142
1211
1141
1107
1130
1129
1236
1138
1135
1131
1109
1207
1129
1119
1119
1234
1109
1111
1102
1141
1128
1108
1125
1126
1100
1115
1131
1127
1102
1220
1224
1133
1126
1129
1102
1135
1108
1103
1109
1113
1100
1108
1100
1101
1139
1148
1103
1097
1105
1096
1122
1136
1127
1100
1121
1125
1102
1104
1123
1116
1107
1113
1095
1092
1098
1123
1108
1110
1120
1126
1125
1106
1206
1138
1106
1136
1130
1140
1096
1102
1156
1221
1128
1118
1112
1111
1166
1185
1148
1168
1135
1162
1152
1145
1166
1139
1147
1171
1140
1142
1131
1131
1151
1210
4948
1214
1175
1169
1141
1180
1144
1137
1139
1148
1165
1143
1134
1124
1137
1134
1156
1141
1186
4995
1219
1168
1166
1145
1165
1135
1147
1138
1136
1195
1141
1135
1139
1151
1147
1130
1128
1195
4990
1219
1179
1174
1137
1165
1154
1165
1137
1158
1155
1534
1162
1147
1148
1139
1142
1137
1195
1154
1136
1144
1133
1144
1139
1132
1143
1222
4890
1211
1176
1169
1150
1182
1135
1134
1136
1142
1162
1128
1143
1137
1127
1146
1139
1136
1135
1235
4895
1213
1176
1172
1146
1173
1153
1144
1135
1134
1185
1150
1128
1140
1136
1137
1137
1134
1182
4975
1227
1175
1169
1144
1177
1135
1132
1139
1137
1163
1133
1139
1136
1152
1139
1132
1132
1191
4948
1211
1173
1173
1135
1168
1135
1142
1136
1153
1172
1136
1136
1149
1134
1134
1139
1135
1192
4986
1218
1179
1165
1137
1181
1158
1143
1134
1138
1164
1137
1151
1131
1126
1125
1140
1152
1187
4979
1211
1174
1165
1150
1164
1137
1146
1133
1134
1163
1148
1139
1137
1139
1133
1139
1130
1140
1231
4886
1221
1179
1181
1140
1170
1144
1132
1141
1144
1164
1132
1148
1140
1148
1146
1132
1130
1197
5021
1222
1169
1177
1145
1168
1135
1144
1146
1132
1167
1139
1128
1143
1142
1136
1130
1133
1191
4932
1209
1172
1168
1139
1170
1141
1138
1132
1140
1166
1135
1146
1136
1133
1131
1139
1143
1139
1237
4880
1220
1163
1174
1141
1182
1149
1145
1139
1142
1181
1136
1137
1156
1139
1135
1130
1142
1204
4980
1225
1168
1171
1140
1180
1140
1132
1139
1135
1166
1132
1137
1133
1135
1146
1135
1131
1134
1232
4893
1213
1185
1163
1136
1164
1141
1137
1136
1144
1177
1135
1134
1148
1126
1135
1146
1133
1166
4947
1231
1170
1172
1141
1164
1164
1160
1141
1132
1164
1140
1135
1136
1131
1135
1133
1141
1185
4985
1213
1171
1169
1134
1168
1141
1138
1126
1130
1198
1134
1141
1143
1132
1133
1130
1137
1143
1230
4890
1215
1175
1175
1156
1160
1144
1145
1133
1131
1162
1142
1129
1134
1143
1135
1150
1131
1192
4937
1237
1182
1169
1140
1165
1146
1137
1134
1142
1163
1138
1126
1142
1128
1146
1143
1125
1180
4933
1225
1164
1168
1144
1164
1135
1131
1141
1137
1166
1140
1133
1135
1146
1132
1137
1135
1181
4951
1215
1170
1169
1134
1172
1146
1132
1142
1133
1168
1137
1178
1149
1141
1154
1132
1139
1223
5027
1220
1173
1165
1138
1170
1143
1137
1135
1130
1160
1134
1146
1131
1128
1143
1137
1141
1135
1239
4959
1221
1174
1168
1134
1164
1141
1131
1130
1139
1180
1135
1142
1139
1140
1133
1140
1137
1137
1229
4947
1219
1175
1174
1136
1166
1138
1149
1160
1131
1166
1132
1134
1140
1140
1130
1131
1143
1167
1204
4942
1221
1166
1164
1139
1163
1151
1139
1132
1132
1163
1154
1134
1129
1128
1136
1129
1128
1155
1136
1133
1137
1139
1132
1154
1144
1134
1162
1136
1147
1129
1130
1137
1138
1137
1133
1221
4954
1218
1184
1180
1138
1183
1142
1132
1135
1144
1173
1133
1135
1134
1135
1129
1140
1135
1160
1215
4966
1218
1167
1184
1136
1173
1143
1131
1153
1138
1170
1132
1130
1136
1125
1131
1140
1136
1136
1242
4939
1234
1169
1171
1149
1172
1145
1137
1140
1139
1165
1153
1133
1133
1149
1150
1131
1134
1185
5046
1220
1172
1172
1134
1182
1147
1130
1129
1134
1164
1126
1130
1133
1132
1141
1134
1128
1153
1141
1142
1130
1134
1147
1122
1129
1129
1165
1134
1136
1148
1130
1142
1139
1136
1132
1221
4938
1216
1186
1168
1159
1174
1139
1148
1139
1139
1173
1159
1133
1128
1141
1130
1131
1142
1185
5040
1222
1172
1178
1140
1163
1140
1132
1124
1144
1165
1132
1133
1136
1133
1135
1140
1124
1129
1155
1140
1143
1129
1138
1139
1133
1126
1165
1152
1138
1140
1134
1126
1122
1148
1126
1202
4953
1226
1183
1180
1143
1168
1142
1158
1140
1140
1161
1141
1131
1132
1136
1145
1132
1134
1181
5043
1228
1174
1170
1140
1163
1139
1137
1129
1137
1169
1131
1128
1137
1144
1130
1130
1132
1143
1145
1145
1126
1133
1175
1469
1155
1141
1200
1156
1142
1138
1139
1144
1143
1142
1142
1212
4956
1188
1128
1120
1112
1098
1097
1108
1122
1126
1098
1107
1120
1211
1114
1094
1123
1129
1112
1166
1219
1132
1109
1099
1099
1112
1107
1130
1116
1232
1142
1132
1101
1122
1127
1104
1132
1234
1223
1144
1122
1109
1124
1111
1095
1100
1106
1125
1104
1205
1124
1140
1132
1110
1122
1166
1134
1111
1119
1126
1104
1226
1143
1117
1119
1108
1105
1115
1095
1094
1101
1111
1103
1124
1110
1123
1129
1103
1097
1120
1125
1128
1100
1204
1139
1196
1131
1119
1101
1106
1122
1104
1101
1103
1131
1107
1105
1121
1128
1106
1101
1123
1229
1140
1132
1130
1121
1152
1128
1121
1204
1179
1114
1106
1105
1127
1143
1103
1101
1234
1133
1122
1101
1125
1102
1118
1130
1129
1109
1118
1104
1128
1107
1109
1094
1109
1100
1100
1103
1144
1136
1131
1102
1110
1105
1098
1163
1228
1143
1113
1120
1133
1106
1136
1103
1109
1115
1114
1109
1117
1100
1101
1211
1121
1103
1097
1146
1110
1120
1126
1109
1132
1140
1128
1112
1118
1122
1100
1109
1097
1117
1110
1093
1130
1098
1158
1123
1129
1108
1098
1101
1122
1107
1278
1325
1143
1135
1119
1124
1108
1109
1102
1163
1102
1151
1209
1128
1109
1210
1122
1116
1151
1130
1103
1119
1127
1117
1205
1149
1114
1126
1119
1108
1109
1096
1094
1100
1099
1097
1131
1126
1107
1098
1094
1106
1096
1123
1129
1108
1117
1128
1112
1104
1115
1170
1131
1105
1119
1102
1108
1123
1098
1112
1120
1128
1099
1106
1107
1121
1123
1100
1121
1142
1127
1097
1176
1130
1104
1107
1108
1124
1106
1095
1130
1112
1120
1257
1135
1100
1131
1128
1102
1118
1214
1120
1278
1229
1130
1135
1105
1114
1102
1101
1100
1096
1098
1096
1130
1110
1100
1119
1111
1104
1123
1128
1106
1133
1138
1130
1106
1101
1130
1117
1115
1120
1116
1103
1099
1130
1121
1099
1121
1128
1102
1107
1126
1129
1101
1118
1128
1100
1131
1097
1099
1118
1105
1103
1105
1105
1091
1094
1103
1104
1129
1127
1107
1121
1096
1098
1106
1121
1128
1109
1119
1128
1126
1113
1111
1191
1200
1123
1116
1103
1104
1122
1100
1113
1167
1101
1110
1105
1124
1127
1120
1126
1128
1136
1113
1111
1114
1105
1127
1106
1098
1102
1095
1132
1102
1104
1121
1129
1121
1092
1126
1127
1104
1225
1141
1110
1129
1113
1108
1123
1125
1107
1103
1101
1098
1096
1107
1094
1127
1130
1119
1121
1101
1111
1130
1143
1148
1115
1121
1130
1099
1110
1113
1105
1122
1101
1103
1092
1107
1111
1095
1098
1123
1130
1097
1107
1123
1126
1101
1337
1140
1133
1117
1100
1107
1115
1096
1140
1096
1101
1096
1093
1130
1108
1094
1090
1102
1127
1093
1126
1115
1086
1124
1111
1101
1127
1126
1132
1135
1098
1098
1103
1090
1101
1107
1133
1090
1124
1112
1088
1125
1092
1095
1216
1110
1099
1129
1131
1132
1100
1104
1106
1114
1092
1090
1100
1119
1099
1133
1104
1130
1220
1141
1118
1223
1142
1113
1131
1132
1128
1098
1126
1105
1116
1129
1097
1104
1127
1098
1116
1114
1099
1170
1261
1132
1108
1130
1128
1111
1088
1125
1146
1108
1127
1105
1127
1110
1112
1122
1099
1097
1086
1097
1087
1087
1097
1094
1134
1130
1103
1095
1125
1127
1104
1126
1126
1112
1126
1102
1113
1105
1103
1097
1088
1105
1093
1136
1129
1103
1129
1129
1121
1117
1134
1101
1088
1125
1129
1110
1126
1106
1108
1133
1115
1111
1100
1101
1094
1093
1099
1100
1133
1101
1128
1093
1093
1091
1131
1094
1124
1104
1124
1129
1096
1102
1253
1108
1109
1102
1112
1101
1130
1128
1134
1222
1146
1129
1107
1137
1129
1125
1114
1125
1147
1127
1128
1122
1114
1125
1153
1106
1103
1111
1102
1101
1105
1099
1135
1240
1119
1111
1143
1115
1129
1131
1214
1118
1131
1133
1112
1129
1110
1113
1109
1095
1095
1107
1133
1110
1133
1110
1126
1101
1103
1098
1129
1126
1109
1127
1129
1127
1107
1104
1126
1105
1125
1136
1095
1102
1102
1128
1106
1131
1130
1127
1105
1095
1127
1255
1238
1140
1133
1106
1126
1121
1121
1161
1115
1105
1115
1101
1142
1129
1111
1093
1121
1103
1099
1099
1128
1104
1123
1213
1120
1135
1094
1103
1126
1123
1113
1118
1111
1102
1103
1112
1130
1096
1141
1126
1098
1112
1112
1096
1126
1127
1117
1205
1140
1115
1113
1105
1120
1111
1104
1099
1102
1099
1096
1133
1105
1122
1127
1126
1115
1094
1126
1106
1123
1131
1128
1108
1125
1100
1107
1138
1091
1120
1108
1101
1092
1099
1215
1108
1133
1108
1097
1105
1138
1109
1145
1264
1131
1098
1132
1217
1123
1130
1108
1108
1110
1094
1092
1106
1135
1096
1092
1096
1127
1107
1099
1128
1125
1125
1101
1125
1127
1098
1106
1100
1111
1105
1113
1092
1096
1104
1093
1128
1114
1129
1127
1125
1098
1095
1129
1107
1103
1125
1126
1107
1125
1096
1122
1142
1105
1108
1151
1095
1095
1352
1216
1116
1131
1105
1216
1112
1099
1130
1127
1128
1104
1125
1126
1098
1192
1123
1106
1118
1099
1096
1094
1098
1131
1161
1110
1092
1125
1103
1099
1130
1130
1102
1129
1124
1096
1113
1096
1105
1106
1109
1126
1102
1112
1100
1104
1146
1100
1129
1127
1105
1093
1096
1126
1105
1126
1126
1094
1093
1124
1100
1103
1113
1095
1095
1101
1099
1091
1090
1136
1102
1183
1166
1127
1169
1155
1137
1113
1095
1153
1131
1125
1097
1103
1129
1128
1102
1124
1125
1124
1117
1124
1117
1131
1101
1114
1102
1174
1124
1095
1112
1107
1225
1140
1109
1111
1236
1128
1130
1216
1228
1134
1135
1219
1140
1134
1114
1101
1101
1098
1105
1112
1133
1119
1126
1101
1126
1099
1107
1101
1120
1215
1117
1130
1108
1125
1108
1108
1131
1115
1117
1117
1103
1110
1118
1132
1115
1211
1141
1231
1144
1109
1104
1101
1124
1137
1131
1103
1207
1125
1154
1114
1125
1110
1106
1106
1092
1106
1101
1135
1132
1101
1101
1093
1128
1111
1120
1131
1111
1317
1290
1132
1147
1110
1113
1123
1108
1093
1150
1109
1101
1133
1111
1100
1098
1096
1110
1130
1229
1129
1134
1151
1151
1124
1121
1123
1121
1113
1109
1099
1099
1099
1131
1097
1098
1129
1129
1105
1092
1127
1129
1114
1126
1127
1103
1128
1128
1109
1131
1107
1095
1104
1109
1090
1105
1102
1101
1242
1223
1133
1113
1132
1111
1126
1129
1212
1121
1134
1129
1125
1128
1126
1129
1126
1122
1096
1108
1125
1099
1120
1105
1123
1309
1114
1209
1149
1131
1102
1119
1127
1166
1111
1129
1103
1104
1119
1104
1102
1105
1134
1099
1098
1121
1128
1099
1101
1126
1129
1114
1094
1212
1142
1109
1108
1104
1205
1125
1103
1104
1105
1106
1107
1099
1106
1127
1146
1138
1099
1093
1122
1107
1205
1140
1104
1126
1130
1106
1107
1117
1110
1118
1113
1098
1092
1111
1132
1100
1111
1103
1210
1125
1103
1134
1130
1129
1106
1119
1251
1128
1100
1116
1127
1133
1107
1188
1187
1114
1131
1126
1105
1125
1128
1112
1149
1209
1142
1108
1137
1149
1105
1109
1121
1110
1131
1108
1113
1120
1099
1100
1089
1100
1092
1128
1130
1103
1120
1103
1107
1102
1122
1128
1101
1119
1213
1120
1108
1105
1127
1111
1103
1102
1102
1091
1130
1108
1100
1210
1141
1104
1100
1125
1128
1104
1207
1141
1133
1116
1117
1114
1152
1153
1112
1101
1100
1106
1104
1101
1099
1134
1217
1132
1108
1147
1109
1208
1146
1134
1217
1360
1147
1111
1134
1218
1146
1115
1123
1250
1145
1219
1125
1132
1124
1104
1112
1113
1102
1110
1133
1107
1122
1218
1124
1102
1150
1134
1115
1208
1143
1118
1215
1142
1137
1169
1124
1116
1115
1101
1103
1114
1104
1104
1135
1102
1208
1122
1213
1120
1131
1133
1106
1101
1131
1129
1123
1129
1111
1123
1111
1102
1102
1102
1130
1103
1127
1102
1119
1100
1098
1102
1124
1126
1111
1118
1130
1112
1126
1128
1111
1133
1238
1195
1129
1103
1296
1130
1109
1103
1125
1169
1211
1118
1133
1115
1125
1131
1108
1205
1224
1143
1116
1116
1120
1111
1101
1103
1130
1104
1121
1102
1095
1109
1122
1127
1107
1130
1128
1126
1099
1207
1144
1115
1098
1109
1124
1113
1101
1102
1102
1137
1100
1128
1114
1121
1219
1123
1124
1117
1095
1103
1125
1131
1126
1104
1125
1110
1122
1131
1109
1100
1118
1109
1107
1103
1137
1099
1123
1100
1112
1101
1098
1096
1121
1291
1211
1218
1141
1124
1108
1129
1109
1108
1151
1117
1099
1103
1124
1105
1100
1121
1127
1095
1101
1208
1143
1109
1100
1213
1238
1140
1104
1119
1109
1096
1102
1107
1110
1092
1130
1105
1127
1214
1138
1103
1097
1130
1108
1128
1125
1126
1103
1120
1098
1101
1117
1118
1107
1100
1101
1105
1092
1097
1095
1129
1108
1126
1119
1105
1101
1121
1126
1124
1106
1202
1141
1116
1107
1131
1111
1110
1113
1127
1111
1101
1131
1095
1199
1264
1139
1117
1133
1127
1214
1126
1137
1246
1132
1131
1108
1123
1117
1100
1101
1112
1099
1095
1127
1109
1206
1144
1114
1100
1103
1128
1112
1118
1127
1125
1114
1119
1098
1108
1111
1103
1112
1099
1099
1129
1109
1211
1120
1131
1118
1147
1104
1115
1144
1128
1146
1104
1119
1126
1096
1097
1104
1121
1119
1090
1101
1105
1097
1091
1129
1100
1130
1133
1126
1098
1095
1126
1096
1095
1122
1126
1101
1118
1124
1111
1113
1204
1180
1121
1115
1104
1212
1123
1099
1128
1153
1110
1101
1121
1116
1202
1151
1144
1098
1121
1125
1110
1126
1105
1098
1102
1100
1131
1107
1120
1090
1124
1106
1117
1125
1119
1096
1120
1125
1101
1206
1141
1114
1102
1106
1113
1112
1106
1094
1098
1100
1094
1091
1115
1211
1141
1130
1110
1107
1126
1105
1093
1118
1124
1108
1201
1130
1124
1134
1125
1107
1122
1098
1097
1097
1100
1104
1128
1094
1117
1125
1097
1098
1120
1275
1194
1209
1140
1128
1125
1114
1106
1103
1152
1114
1103
1102
1124
1098
1111
1118
1128
1098
1097
1120
1126
1105
1106
1118
1125
1098
1206
1131
1116
1117
1101
1113
1112
1106
1104
1278
1143
1096
1095
1096
1105
1095
1129
1109
1117
1127
1100
1131
1255
1117
1127
1109
1097
1103
1105
1093
1100
1105
1103
1130
1207
1129
1101
1104
1105
1092
1125
1126
1100
1117
1126
1105
1110
1123
1110
1104
1107
1094
1127
1103
1119
1111
1193
1200
1208
1129
1105
1134
1147
1103
1120
1238
1140
1113
1113
1118
1115
1097
1109
1111
1097
1093
1131
1098
1215
1141
1131
1106
1102
1126
1097
1133
1229
1140
1102
1259
1216
1145
1105
1103
1095
1105
1098
1093
1153
1118
1133
1126
1101
1099
1112
1121
1106
1117
1125
1116
1104
1218
1126
1132
1151
1107
1108
1101
1104
1091
1099
1128
1108
1094
1105
1120
1128
1113
1124
1126
1126
1101
1117
1125
1107
1092
1101
1101
1158
1201
1125
1112
1098
1093
1133
1117
1087
1126
1131
1107
1088
1139
1102
1086
1124
1213
1117
1092
1213
1130
1128
1102
1104
1128
1090
1100
1116
1088
1089
1128
1101
1125
1127
1090
1094
1131
1115
1098
1088
1128
1129
1109
1095
1103
1108
1100
1103
1096
1095
1095
1099
1090
1095
1132
1127
1101
1087
1127
1091
1108
1129
1128
1101
1245
1112
1114
1138
1098
1098
1096
1136
1172
1119
1114
1103
1138
1129
1136
1116
1090
1094
1158
1253
1140
1110
1130
1130
1124
1107
1101
1146
1108
1093
1091
1104
1135
1100
1135
1097
1125
1129
1097
1103
1128
1126
1103
1128
1126
1126
1100
1093
1103
1110
1113
1099
1107
1112
1094
1130
1141
1106
1127
1249
1137
1139
1222
1130
1138
1130
1139
1139
1130
1132
1097
1128
1132
1128
1107
1125
1214
1110
1110
1110
1108
1113
1098
1098
1131
1104
1129
1098
1103
1130
1126
1126
1104
1129
1126
1096
1127
1129
1129
1109
1125
1210
1174
1124
1120
1094
1105
1103
1089
1092
1135
1096
1133
1104
1146
1124
1103
1109
1141
1146
1099
1125
1141
1130
1105
1099
1104
1099
1112
1103
1096
1097
1087
1085
1089
1106
1134
1130
1101
1091
1127
1128
1118
1086
1126
1127
1102
1126
1139
1115
1097
1095
1113
1117
1135
1103
1101
1090
1126
1097
1095
1126
1092
1127
1102
1124
1126
1104
1090
1124
1140
1135
1104
1098
1110
1098
1102
1147
1098
1129
1098
1092
1097
1128
1127
1160
1250
1144
1099
1118
1129
1127
1108
1105
1150
1111
1114
1099
1096
1101
1133
1095
1127
1114
1128
1131
1095
1229
1116
1133
1106
1126
1130
1103
1094
1126
1092
1115
1117
1124
1116
1114
1113
1111
1105
1135
1094
1128
1102
1125
1105
1098
1097
1128
1126
1104
1125
1128
1128
1099
1100
1119
1121
1105
1095
1091
1102
1092
1130
1098
1100
1126
1130
1116
1092
1126
1127
1103
1086
1124
1107
1092
1125
1100
1118
1110
1102
1100
1161
1169
1107
1104
1097
1130
1135
1117
1094
1127
1099
1101
1126
1125
1105
1126
1215
1124
1110
1108
1101
1106
1092
1102
1100
1108
1091
1093
1103
1224
1145
1131
1111
1093
1105
1113
1084
1130
1090
1099
1127
1110
1120
1107
1105
1099
1102
1134
1095
1128
1103
1127
1217
1127
1100
1098
1130
1100
1103
1146
1095
1128
1090
1089
1110
1120
1108
1097
1101
1092
1131
1101
1088
1093
1128
1104
1126
1126
1101
1091
1129
1127
1096
1125
1253
1197
1106
1102
1118
1113
1099
1095
1103
1134
1104
1130
1107
1128
1128
1129
1106
1094
1128
1094
1091
1125
1213
1119
1132
1107
1119
1140
1103
1097
1098
1094
1132
1095
1103
1105
1129
1101
1089
1127
1108
1098
1129
1126
1100
1127
1126
1121
1096
1100
1109
1107
1111
1106
1094
1102
1087
1086
1098
1099
1082
1087
1087
1098
1132
1129
1096
1125
1125
1125
1103
1124
1105
1123
1106
1096
1105
1101
1096
1106
1084
1100
1130
1126
1188
1126
1099
1124
1099
1124
1128
1093
1081
1210
1117
1115
1117
1104
1106
1092
1116
1131
1115
1128
1093
1088
1093
1128
1129
1100
1128
1126
1125
1110
1125
1127
1104
1081
1098
1100
1106
1094
1093
1107
1103
1105
1094
1104
1130
1127
1137
1115
1090
1127
1104
1126
1088
1121
1102
1086
1124
1101
1118
1112
1106
1101
1092
1089
1101
1098
1090
1130
1226
1125
1101
1160
1102
1128
1214
1113
1125
1134
1127
1129
1102
1159
1120
1176
1182
1112
1115
1133
1126
1097
1097
1128
1232
1125
1135
1214
1132
1093
1141
1147
1108
1127
1102
1113
1115
1106
1092
1100
1087
1088
1128
1103
1128
1127
1101
1127
1093
1126
1123
1124
1126
1129
1099
1124
1127
1113
1130
1110
1095
1106
1096
1137
1104
1129
1097
1124
1129
1126
1092
1097
1099
1133
1129
1118
1125
1126
1131
1104
1103
1121
1130
1119
1091
1097
1112
1091
1134
1112
1130
1127
1126
1103
1089
1125
1124
1102
1259
1290
1126
1133
1113
1132
1106
1099
1099
1143
1099
1094
1127
1103
1083
1126
1102
1088
1090
1128
1102
1125
1126
1100
1128
1129
1126
1119
1118
1109
1103
1105
1100
1087
1100
1194
1154
1234
1120
1132
1112
1103
1111
1127
1126
1121
1127
1128
1110
1107
1131
1119
1127
1102
1096
1110
1104
1097
1206
1119
1138
1129
1125
1104
1091
1125
1100
1095
1124
1224
1136
1131
1108
1123
1128
1105
1098
1099
1107
1095
1098
1101
1099
1288
1216
1216
1122
1106
1150
1150
1128
1203
1272
1144
1116
1101
1121
1110
1107
1102
1099
1111
1097
1133
1102
1097
1127
1126
1128
1123
1127
1128
1146
1126
1214
1138
1113
1101
1119
1129
1109
1097
1103
1104
1100
1103
1111
1107
1131
1128
1103
1124
1117
1127
1104
1127
1128
1114
1215
1143
1130
1148
1131
1113
1101
1112
1106
1100
1102
1132
1108
1108
1124
1133
1097
1102
1129
1126
1099
1096
1126
1126
1099
1213
1121
1113
1212
1218
1121
1108
1098
1130
1125
1116
1128
1238
1126
1215
1218
1124
1101
1126
1127
1114
1126
1135
1164
1134
1109
1102
1109
1102
1108
1117
1099
1095
1128
1108
1126
1127
1097
1177
1126
1131
1122
1127
1140
1128
1102
1101
1099
1114
1109
1094
1099
1099
1093
1098
1094
1098
1131
1128
1114
1105
1126
1125
1096
1127
1132
1101
1105
1127
1102
1112
1105
1111
1095
1103
1135
1108
1126
1086
1141
1134
1114
1113
1095
1092
1152
1299
1142
1300
1127
1216
1234
1125
1117
1156
1129
1107
1104
1111
1093
1097
1132
1106
1125
1110
1127
1136
1134
1130
1101
1132
1129
1101
1111
1129
1131
1104
1127
1131
1128
1111
1126
1107
1110
1117
1105
1115
1099
1104
1099
1094
1117
1103
1148
1129
1129
1172
1138
1120
1127
1131
1104
1125
1130
1129
1108
1103
1110
1108
1114
1097
1099
1105
1094
1130
1103
1101
1128
1127
1096
1095
1127
1217
1116
1132
1132
1102
1128
1199
1179
1141
1124
1107
1107
1098
1102
1094
1146
1102
1131
1119
1127
1099
1103
1237
1231
1273
1123
1097
1212
1144
1114
1118
1156
1112
1093
1108
1096
1109
1097
1098
1111
1136
1128
1102
1095
1129
1128
1127
1101
1088
1124
1092
1086
1090
1117
1116
1106
1092
1096
1105
1107
1130
1114
1128
1132
1129
1105
1088
1126
1102
1090
1124
1124
1115
1129
1150
1117
1153
1127
1110
1114
1092
1141
1108
1106
1092
1130
1104
1260
1113
1247
1240
1140
1096
1102
1128
1127
1097
1107
1132
1108
1128
1097
1089
1093
1105
1133
1155
1101
1131
1128
1102
1096
1132
1221
1121
1133
1133
1132
1106
1093
1103
1120
1123
1112
1137
1109
1114
1110
1154
1101
1089
1128
1105
1085
1089
1087
1091
1129
1129
1091
1099
1126
1127
1110
1127
1107
1100
1096
1097
1101
1100
1135
1090
1126
1097
1125
1097
1090
1105
1128
1128
1099
1126
1129
1128
1108
1098
1120
1113
1106
1086
1095
1165
1248
1233
1127
1134
1129
1130
1115
1124
1129
1101
1132
1128
1129
1104
1124
1099
1122
1110
1112
1110
1102
1095
1093
1129
1102
1097
1125
1103
1093
1088
1129
1100
1086
1123
1094
1106
1125
1127
1106
1116
1109
1102
1108
1103
1095
1098
1090
1096
1130
1106
1126
1252
1138
1139
1128
1220
1122
1132
1223
1142
1112
1134
1136
1117
1103
1127
1106
1143
1130
1136
1099
1129
1128
1098
1099
1128
1128
1096
1084
1124
1128
1099
1174
1169
1134
1109
1109
1093
1098
1095
1090
1126
1111
1093
1090
1106
1132
1112
1125
1105
1125
1225
1128
1096
1128
1100
1110
1125
1116
1130
1120
1112
1092
1106
1133
1101
1092
1097
1086
1092
1103
1085
1126
1126
1096
1089
1124
1109
1124
1095
1125
1109
1112
1111
1096
1099
1084
1130
1113
1089
1126
1127
1101
1092
1086
1096
1096
1085
1126
1096
1127
1238
1117
1116
1113
1112
1120
1092
1091
1096
1102
1095
1143
1116
1132
1099
1147
1163
1126
1214
1117
1142
1143
1132
1140
1150
1120
1104
1113
1097
1093
1101
1089
1088
1124
1099
1083
1091
1090
1088
1129
1125
1114
1124
1124
1096
1098
1096
1108
1116
1111
1090
1106
1097
1092
1131
1108
1130
1089
1122
1148
1185
1145
1105
1108
1146
1129
1099
1125
1091
1095
1094
1085
1127
1098
1126
1125
1121
1104
1092
1108
1115
1113
1100
1089
1107
1133
1099
1125
1098
1089
1125
1091
1127
1096
1126
1108
1125
1125
1152
1255
1143
1164
1116
1123
1119
1109
1107
1129
1107
1100
1132
1093
1124
1120
1127
1108
1115
1093
1088
1128
1102
1087
1123
1095
1089
1095
1119
1122
1108
1101
1098
1119
1091
1085
1102
1085
1128
1127
1103
1083
1089
1091
1096
1128
1128
1099
1283
1254
1113
1126
1105
1129
1107
1102
1159
1103
1099
1087
1122
1101
1088
1129
1211
1129
1136
1130
1109
1140
1146
1129
1096
1086
1095
1104
1111
1102
1098
1103
1133
1094
1126
1101
1294
1140
1107
1113
1141
1133
1104
1129
1227
1119
1094
1126
1123
1116
1108
1091
1112
1098
1130
1141
1106
1101
1128
1104
1143
1096
1095
1098
1130
1125
1125
1098
1125
1127
1116
1098
1102
1119
1132
1106
1098
1095
1099
1090
1129
1098
1087
1128
1127
1098
1083
1125
1110
1127
1126
1089
1095
1127
1126
1118
1111
1097
1100
1111
1097
1130
1097
1098
1084
1224
1133
1094
1129
1094
1101
1215
1141
1112
1131
1126
1125
1103
1106
1169
1175
1114
1107
1104
1113
1101
1150
1101
1138
1215
1108
1104
1131
1131
1129
1105
1123
1125
1103
1126
1108
1105
1117
1103
1099
1103
1132
1108
1126
1096
1128
1125
1092
1102
1089
1218
1115
1131
1130
1127
1108
1125
1099
1120
1113
1112
1100
1100
1095
1134
1097
1089
1095
1128
1102
1125
1125
1107
1132
1082
1090
1191
1147
1215
1141
1105
1105
1113
1115
1106
1094
1106
1102
1096
1130
1101
1128
1126
1129
1104
1094
1126
1265
1275
1227
1221
1120
1131
1114
1129
1107
1216
1103
1112
1100
1112
1100
1097
1129
1217
1123
1103
1130
1104
1131
1127
1215
1124
1133
1141
1127
1123
1112
1106
1104
1103
1411
1133
1135
1127
1229
1125
1130
1149
1111
1128
1125
1275
1133
1135
1247
1129
1106
1108
1130
1117
1100
1099
1094
1093
1130
1098
1097
1128
1127
1124
1101
1128
1214
1114
1131
1128
1126
1165
1239
1127
1112
1116
1105
1100
1110
1115
1147
1188
1199
1126
1211
1117
1132
1130
1103
1210
1139
1215
1123
1131
1105
1123
1187
1106
1099
1099
1096
1156
1117
1093
1129
1125
1110
1109
1086
1100
1128
1127
1126
1102
1125
1126
1104
1119
1102
1105
1121
1101
1093
1092
1097
1108
1092
1094
1132
1127
1216
1141
1118
1131
1101
1132
1129
1130
1107
1125
1103
1102
1109
1113
1107
1106
1101
1095
1086
1096
1090
1237
1126
1133
1117
1130
1119
1126
1127
1097
1096
1216
1142
1123
1212
1181
1124
1103
1105
1104
1102
1133
1103
1153
1115
1132
1106
1100
1097
1214
1143
1113
1217
1156
1128
1107
1117
1097
1109
1099
1096
1105
1109
1131
1098
1098
1131
1216
1131
1101
1132
1255
1128
1132
1132
1105
1132
1113
1113
1106
1118
1094
1095
1103
1097
1132
1113
1094
1127
1127
1108
1110
1128
1101
1132
1127
1143
1102
1126
1100
1106
1131
1113
1121
1124
1115
1112
1097
1098
1094
1130
1102
1127
1191
1228
1123
1134
1301
1146
1133
1241
1140
1116
1113
1156
1159
1105
1153
1108
1106
1133
1154
1104
1129
1236
1122
1111
1134
1128
1113
1094
1128
1129
1110
1101
1127
1115
1107
1095
1110
1102
1095
1132
1103
1102
1129
1219
1145
1155
1131
1128
1103
1127
1128
1104
1125
1101
1103
1118
1109
1187
1117
1106
1092
1142
1115
1100
1128
1098
1128
1098
1140
1117
1130
1128
1126
1108
1127
1253
1142
1132
1117
1107
1118
1096
1106
1103
1099
1097
1257
1198
1218
1115
1103
1133
1129
1215
1127
1231
1152
1129
1122
1117
1100
1114
1102
1103
1103
1096
1132
1105
1103
1130
1128
1112
1094
1129
1130
1109
1125
1127
1098
1101
1092
1100
1250
1115
1097
1108
1100
1100
1092
1110
1134
1098
1128
1105
1217
1119
1104
1136
1130
1127
1099
1126
1130
1098
1093
1105
1132
1141
1119
1133
1097
1100
1145
1133
1097
1095
1126
1130
1108
1136
1129
1102
1127
1139
1131
1112
1125
1104
1096
1283
1274
1223
1127
1137
1131
1104
1102
1122
1162
1117
1108
1098
1103
1154
1128
1095
1106
1130
1130
1112
1102
1131
1129
1100
1127
1127
1126
1111
1108
1108
1138
1145
1110
1102
1107
1093
1110
1112
1101
1130
1127
1108
1098
1093
1127
1099
1125
1131
1104
1102
1125
1096
1106
1120
1122
1114
1099
1095
1093
1103
1133
1103
1127
1102
1126
1104
1100
1110
1127
1127
1105
1096
1131
1110
1094
1099
1119
1114
1117
1108
1100
1105
1284
1284
1130
1135
1130
1110
1102
1101
1211
1165
1133
1130
1106
1097
1119
1116
1127
1108
1113
1099
1105
1108
1098
1103
1095
1133
1129
1103
1100
1092
1096
1106
1122
1127
1104
1120
1128
1126
1118
1133
1113
1111
1099
1096
1107
1106
1125
1096
1099
1110
1211
1124
1122
1158
1133
1109
1099
1207
1141
1111
1115
1121
1114
1115
1100
1099
1108
1096
1130
1097
1102
1122
1127
1102
1095
1224
1142
1107
1125
1127
1112
1141
1106
1189
1199
1113
1119
1105
1107
1098
1142
1107
1149
1228
1115
1113
1096
1129
1114
1117
1216
1135
1104
1199
1131
1139
1115
1107
1106
1108
1109
1104
1102
1132
1107
1121
1110
1118
1099
1092
1098
1120
1125
1102
1118
1132
1127
1112
1110
1121
1104
1098
1105
1097
1116
1097
1129
1096
1141
1128
1129
1100
1109
1121
1125
1105
1203
1141
1114
1119
1093
1104
1145
1117
1113
1127
1118
1116
1096
1102
1096
1124
1101
1132
1097
1105
1189
1265
1142
1114
1131
1129
1127
1114
1127
1159
1111
1115
1097
1093
1102
1130
1098
1210
1113
1131
1108
1102
1105
1121
1127
1106
1117
1188
1158
1178
1132
1128
1120
1109
1154
1131
1137
1126
1167
1119
1207
1221
1145
1117
1100
1123
1102
1203
1246
1128
1100
1106
1124
1126
1109
1105
1099
1096
1102
1132
1101
1118
1124
1125
1105
1103
1125
1100
1091
1118
1125
1112
1115
1096
1104
1126
1121
1106
1100
1098
1100
1099
1096
1190
1266
1130
1132
1102
1122
1120
1206
1139
1185
1205
1235
1134
1112
1140
1113
1119
1103
1103
1094
1106
1126
1098
1102
1104
1120
1098
1100
1119
1214
1125
1134
1131
1127
1110
1099
1114
1136
1130
1114
1115
1116
1112
1104
1128
1116
1208
1225
1131
1111
1209
1123
1153
1128
1127
1111
1224
1141
1135
1139
1142
1154
1125
1119
1128
1113
1112
1097
1133
1103
1206
1119
1135
1119
1119
1129
1107
1120
1131
1126
1129
1124
1223
1218
1119
1109
1102
1100
1125
1106
1102
1175
1208
1113
1108
1122
1215
1122
1094
1127
1127
1120
1112
1116
1112
1117
1110
1103
1109
1095
1129
1109
1107
1205
1226
1134
1159
1133
1100
1111
1203
1144
1107
1126
1115
1118
1116
1111
1097
1100
1095
1093
1131
1102
1119
1126
1106
1118
1096
1126
1101
1120
1130
1188
1262
1142
1125
1125
1123
1107
1115
1109
1094
1096
1179
1110
1130
1206
1116
1102
1129
1110
1212
1141
1129
1221
1206
1158
1165
1128
1111
1114
1105
1165
1110
1114
1133
1106
1206
1121
1130
1101
1101
1121
1127
1273
1256
1190
1241
1134
1550
1144
1127
1169
1110
1104
1107
1126
1127
1111
1124
1129
1128
1106
1105
1093
1120
1121
1126
1126
1105
1118
1103
1107
1117
1236
1112
1113
1110
1102
1111
1099
1102
1090
1131
1087
1100
1100
1106
1130
1126
1102
1127
1139
1130
1098
1093
1105
1113
1103
1100
1151
1098
1091
1131
1102
1132
1271
1142
1116
1096
1129
1128
1098
1086
1122
1149
1126
1124
1098
1120
1107
1097
1105
1117
1103
1096
1100
1100
1128
1125
1148
1200
1103
1100
1089
1133
1127
1101
1124
1092
1108
1106
1115
1091
1106
1099
1095
1091
1099
1132
1101
1102
1128
1129
1127
1103
1089
1126
1099
1128
1129
1128
1102
1124
1109
1135
1104
1098
1097
1117
1101
1108
1129
1114
1127
1129
1123
1102
1092
1126
1107
1125
1139
1114
1099
1128
1091
1101
1120
1242
1111
1114
1095
1098
1111
1088
1089
1128
1138
1125
1098
1112
1129
1127
1125
1103
1126
1128
1089
1098
1092
1128
1115
1095
1124
1233
1119
1133
1113
1110
1130
1116
1104
1103
1097
1099
1091
1141
1096
1231
1144
1134
1105
1103
1115
1152
1131
1110
1126
1127
1130
1104
1129
1120
1115
1097
1101
1154
1115
1132
1139
1106
1129
1127
1129
1104
1129
1215
1129
1133
1132
1221
1116
1108
1161
1125
1122
1099
1096
1099
1099
1248
1189
1109
1091
1129
1104
1131
1128
1115
1143
1127
1128
1101
1210
1134
1134
1145
1116
1111
1105
1093
1141
1131
1100
1095
1094
1109
1091
1091
1097
1097
1130
1127
1097
1108
1126
1094
1112
1115
1101
1103
1109
1090
1090
1121
1140
1103
1126
1101
1125
1098
1090
1095
1128
1129
1094
1089
1127
1127
1107
1103
1116
1122
1111
1101
1091
1109
1110
1148
1097
1098
1132
1229
1136
1141
1132
1128
1103
1126
1129
1112
1090
1098
1102
1183
1200
1121
1111
1089
1092
1131
1106
1092
1224
1134
1133
1097
1128
1113
1129
1128
1096
1103
1125
1130
1110
1136
1112
1108
1105
1089
1096
1099
1089
1089
1131
1117
1125
1101
1109
1116
1130
1129
1097
1127
1091
1123
1099
1092
1112
1108
1100
1100
1095
1108
1091
1131
1087
1098
1130
1129
1101
1094
1126
1129
1106
1126
1126
1101
1128
1127
1094
1134
1104
1113
1093
1101
1103
1105
1105
1085
1087
1129
1110
1125
1091
1099
1220
1264
1143
1125
1142
1147
1120
1122
1117
1149
1126
1096
1087
1104
1136
1092
1125
1099
1126
1095
1084
1106
1128
1129
1101
1082
1122
1215
1118
1103
1117
1116
1117
1113
1101
1095
1088
1132
1090
1109
1087
1126
1108
1099
1127
1126
1097
1127
1127
1095
1093
1127
1111
1121
1116
1108
1109
1139
1094
1093
1096
1095
1131
1126
1100
1086
1090
1101
1128
1127
1126
1099
1128
1127
1091
1119
1111
1112
1130
1097
1105
1094
1098
1132
1158
1169
1095
1128
1098
1101
1130
1129
1106
1227
1143
1129
1102
1095
1122
1129
1111
1106
1101
1104
1094
1099
1129
1111
1104
1110
1093
1096
1094
1127
1105
1124
1214
1119
1137
1132
1103
1110
1143
1115
1109
1105
1093
1097
1112
1133
1101
1125
1103
1126
1103
1099
1129
1131
1127
1101
1125
1090
1092
1095
1098
1106
1106
1133
1094
1094
1100
1103
1132
1097
1129
1127
1123
1099
1089
1093
1140
1127
1095
1084
1095
1100
1084
1136
1196
1115
1106
1106
1087
1093
1087
1094
1093
1218
1130
1142
1093
1086
1099
1126
1089
1121
1100
1124
1213
1118
1098
1109
1106
1107
1091
1102
1091
1096
1082
1092
1098
1133
1130
1126
1100
1129
1126
1102
1087
1123
1125
1107
1141
1118
1124
1113
1107
1100
1099
1131
1089
1124
1103
1128
1127
1096
1083
1086
1126
1113
1124
1126
1097
1125
1127
1126
1111
1118
1100
1099
1104
1097
1132
1102
1092
1090
1127
1103
1124
1125
1099
1258
1257
1140
1113
1126
1126
1176
1102
1119
1191
1113
1102
1131
1123
1163
1130
1149
1098
1128
1211
1115
1136
1214
1138
1109
1127
1129
1117
1127
1102
1114
1122
1107
1090
1097
1097
1092
1094
1097
1132
1127
1127
1104
1082
1125
1104
1126
1142
1127
1096
1124
1129
1111
1113
1100
1112
1106
1093
1097
1088
1093
1095
1130
1107
1124
1142
1117
1096
1128
1126
1094
1097
1125
1125
1096
1091
1124
1115
1114
1097
1098
1117
1131
1160
1249
1127
1136
1129
1102
1093
1127
1127
1140
1124
1278
1106
1135
1126
1104
1124
1096
1099
1088
1102
1102
1089
1101
1094
1131
1125
1100
1086
1099
1102
1129
1147
1213
1136
1153
1129
1109
1106
1121
1105
1110
1101
1100
1101
1103
1090
1101
1091
1130
1129
1126
1118
1089
1127
1100
1125
1127
1136
1100
1128
1126
1098
1112
1099
1117
1103
1093
1086
1096
1106
1090
1128
1101
1133
1127
1095
1098
1127
1125
1127
1096
1124
1231
1184
1124
1127
1123
1121
1098
1097
1094
1130
1129
1113
1099
1129
1126
1099
1086
1129
1126
1095
1124
1089
1089
1112
1126
1095
1110
1103
1105
1095
1104
1133
1097
1187
1147
1128
1126
1110
1095
1097
1100
1134
1129
1126
1107
1125
1126
1101
1104
1114
1110
1111
1108
1165
1122
1120
1109
1097
1116
1130
1126
1107
1106
1128
1125
1096
1096
1127
1128
1101
1096
1104
1121
1107
1095
1094
1106
1134
1099
1127
1101
1126
1128
1094
1187
1292
1223
1135
1139
1130
1123
1093
1128
1160
1136
1118
1104
1100
1097
1094
1092
1098
1105
1131
1127
1105
1124
1116
1123
1098
1094
1211
1170
1323
1223
1130
1124
1111
1097
1106
1095
1098
1151
1132
1097
1124
1118
1125
1096
1101
1129
1126
1127
1106
1129
1127
1095
1102
1106
1103
1183
1115
1099
1098
1114
1092
1128
1110
1091
1124
1126
1105
1097
1126
1099
1127
1127
1127
1104
1137
1116
1107
1134
1102
1096
1104
1147
1205
1139
1108
1093
1125
1108
1092
1094
1094
1140
1128
1127
1096
1129
1128
1128
1108
1105
1126
1113
1112
1096
1100
1102
1091
1095
1090
1099
1133
1125
1092
1261
1127
1135
1101
1130
1130
1098
1131
1132
1108
1118
1127
1113
1127
1134
1106
1091
1101
1108
1095
1131
1102
1125
1110
1099
1134
1127
1137
1107
1128
1128
1099
1097
1102
1115
1104
1122
1094
1111
1109
1098
1132
1109
1129
1130
1128
1099
1099
1128
1099
1098
1271
1279
1130
1218
1121
1126
1101
1105
1116
1180
1113
1218
1128
1110
1147
1149
1105
1094
1130
1097
1128
1127
1129
1104
1128
1128
1115
1125
1102
1110
1099
1095
1098
1106
1098
1097
1131
1231
1128
1130
1252
1131
1134
1242
1143
1099
1128
1216
1124
1136
1228
1125
1132
1245
1126
1107
1122
1121
1125
1102
1109
1105
1122
1113
1095
1105
1118
1150
1132
1102
1095
1096
1099
1097
1127
1215
1116
1133
1132
1099
1122
1116
1153
4020
1201
1230
1143
1113
1106
1244
1148
1119
1253
1226
1120
1133
1130
1128
1116
1120
1109
1134
1114
1110
1100
1134
1106
1097
1127
1108
1123
1218
1119
1112
1135
1217
1143
1132
1151
1130
1130
1249
1136
1134
1107
1111
1102
1104
1096
1107
1100
1102
1211
1127
1107
1099
1091
1101
1125
1129
1102
1142
1129
1138
1101
1102
1125
1122
1115
1106
1099
1108
1106
1132
1105
1100
1121
1214
1134
1104
1129
1215
1203
1226
1143
1123
1206
1127
1129
1115
1201
1134
1112
1106
1132
1127
1103
1097
1095
1098
1104
1125
1128
1117
1205
1141
1107
1131
1220
1122
1135
1114
1105
1109
1096
1095
1101
1100
1100
1131
1127
1113
1098
1094
1100
1096
1214
1216
1125
1227
1142
1118
1125
1111
1110
1107
1103
1096
1111
1215
1129
1134
1129
1152
1108
1102
1121
1127
1128
1106
1118
1129
1099
1106
1115
1121
1120
1122
1105
1104
1101
1099
1212
1201
1221
1143
1131
1112
1096
1123
1102
1093
1249
1144
1109
1216
1141
1133
1108
1108
1121
1123
1096
1098
1101
1095
1130
1126
1108
1099
1100
1099
1115
1115
1226
1136
1134
1130
1168
1213
1115
1102
1111
1103
1105
1104
1109
1133
1107
1099
1095
1209
1122
1118
1101
1131
1112
1205
1146
1132
1110
1103
1107
1114
1098
1101
1103
1112
1101
1111
1125
1110
1097
1104
1107
1096
1093
1130
1112
1120
1127
1109
1133
1129
1139
1227
1235
1160
1124
1106
1096
1094
1112
1127
1178
1110
1095
1219
1118
1110
1130
1129
1106
1106
1120
1216
1119
1108
1119
1108
1125
1102
1101
1108
1103
1132
1112
1106
1130
1129
1106
1093
1138
1221
1120
1133
1129
1106
1135
1103
1106
1118
1100
1105
1105
1105
1100
1091
1130
1114
1129
1213
1124
1102
1097
1101
1130
1126
1129
1102
1125
1125
1094
1104
1116
1111
1109
1104
1095
1130
1100
1127
1103
1097
1100
1125
1129
1112
1271
1273
1131
1132
1129
1131
1100
1110
1119
1180
1108
1100
1093
1100
1103
1133
1100
1134
1127
1126
1112
1109
1142
1145
1105
1128
1127
1114
1125
1097
1101
1116
1116
1101
1108
1098
1129
1092
1095
1096
1130
1089
1095
1124
1103
1116
1087
1126
1126
1101
1126
1126
1105
1104
1102
1122
1104
1099
1098
1128
1103
1129
1097
1106
1088
1127
1127
1102
1129
1126
1105
1309
1284
1221
1139
1133
1163
1116
1104
1143
1107
1115
1095
1274
1199
1222
1225
1127
1100
1128
1129
1101
1238
1140
1112
1133
1141
1108
1127
1110
1103
1099
1102
1095
1108
1101
1092
1130
1125
1100
1119
1096
1098
1207
1139
1131
1101
1205
1139
1107
1111
1124
1110
1106
1107
1108
1116
1119
1137
1103
1102
1120
1126
1096
1095
1208
1141
1106
1096
1120
1225
1125
1111
1133
1107
1126
1127
1125
1112
1124
1128
1113
1129
1215
1139
1107
1089
1125
1114
1138
1112
1113
1117
1284
1109
1206
1176
1122
1132
1105
1131
1213
1129
1098
1228
1223
1143
1132
1143
1125
1129
1128
1102
1117
1108
1099
1101
1103
1097
1110
1175
1112
1130
1127
1112
1097
1097
1111
1103
1210
1143
1118
1207
1143
1119
1118
1120
1116
1117
1099
1108
1110
1109
1134
1124
1100
1122
1130
1094
1101
1130
1131
1099
1207
1142
1218
1116
1117
1118
1125
1141
1137
1099
1104
1100
1098
1104
1097
1131
1126
1110
1207
1115
1118
1128
1131
1128
1114
1294
1276
1141
1130
1105
1164
1112
1107
1102
1152
1099
1098
1130
1111
1117
1099
1092
1149
1132
1128
1101
1207
1143
1101
1109
1144
1128
1106
1119
1129
1126
1113
1206
1157
1135
1154
1213
1120
1106
1130
1129
1103
1106
1113
1105
1103
1099
1098
1118
1106
1124
1104
1101
1209
1140
1118
1101
1129
1128
1099
1117
1125
1127
1099
1097
1105
1117
1118
1096
1103
1106
1129
1112
1110
1094
1128
1126
1103
1117
1103
1125
1099
1206
1335
1134
1217
1236
1152
1116
1108
1106
1181
1186
1200
1112
1101
1102
1125
1111
1117
1100
1158
1210
1141
1128
1104
1206
1142
1118
1108
1112
1105
1117
1094
1096
1102
1097
1129
1092
1097
1171
1211
1118
1105
1131
1214
1130
1134
1130
1127
1110
1108
1108
1120
1114
1104
1103
1111
1138
1120
1101
1094
1130
1127
1110
1095
1095
1210
1124
1133
1129
1108
1121
1128
1100
1103
1110
1120
1101
1100
1099
1129
1122
1126
1149
1222
1206
1142
1101
1105
1121
1097
1111
1132
1235
1227
1124
1118
1120
1103
1117
1099
1103
1102
1096
1130
1097
1114
1122
1129
1125
1121
1094
1208
1119
1130
1130
1121
1104
1096
1099
1118
1099
1112
1089
1106
1098
1094
1105
1094
1130
1227
1120
1099
1094
1096
1101
1131
1131
1109
1205
1143
1116
1143
1131
1128
1103
1207
1146
1124
1120
1098
1130
1106
1205
1140
1108
1131
1131
1129
1116
1135
1140
1145
1107
1097
1094
1210
1255
1126
1112
1132
1133
1099
1101
1122
1239
1127
1140
1131
1128
1116
1116
1117
1107
1127
1151
1212
1206
1121
1166
1113
1108
1101
1153
1111
1136
1146
1128
1105
1125
1108
1115
1106
1126
1126
1104
1127
1130
1113
1098
1118
1123
1110
1121
1124
1106
1103
1095
1130
1101
1208
1144
1132
1104
1135
1130
1111
1120
1128
1129
1102
1120
1107
1112
1114
1105
1104
1107
1109
1096
1100
1102
1160
1215
1124
1132
1115
1130
1101
1289
1228
1124
1212
1140
1107
1098
1127
1158
1133
1101
1100
1119
1107
1124
1158
1134
1150
1130
1101
1099
1121
1131
1100
1093
1207
1140
1111
1112
1113
1117
1114
1100
1105
1100
1101
1131
1096
1140
1127
1127
1098
1096
1127
1128
1106
1117
1129
1112
1100
1099
1101
1120
1098
1102
1113
1100
1097
1098
1107
1094
1214
1143
1114
1096
1103
1132
1126
1146
1147
1114
1119
1131
1106
1105
1128
1117
1116
1100
1106
1092
1099
1127
1222
1124
1122
1128
1112
1101
1122
1128
1148
1209
1142
1104
1107
1104
1122
1106
1106
1099
1104
1113
1099
1130
1102
1121
1217
1143
1117
1134
1130
1108
1120
1129
1233
1122
1135
1110
1134
1139
1145
1110
1106
1096
1139
1108
1110
1129
1127
1100
1103
1135
1130
1103
1121
1126
1106
1108
1123
1103
1117
1125
1107
1118
1107
1102
1096
1099
1129
1098
1125
1107
1118
1097
1104
1105
1124
1128
1114
1116
1129
1109
1097
1098
1120
1241
1130
1104
1111
1108
1131
1140
1126
1105
1098
1094
1106
1084
1082
1103
1130
1128
1128
1101
1125
1109
1109
1139
1096
1126
1109
1132
1128
1129
1104
1085
1086
1091
1089
1128
1127
1100
1124
1104
1106
1123
1104
1109
1106
1105
1099
1096
1099
1092
1129
1114
1128
1107
1084
1095
1128
1128
1107
1114
1104
1126
1097
1109
1114
1102
1113
1100
1093
1101
1098
1129
1096
1095
1129
1126
1110
1106
1088
1126
1103
1124
1128
1089
1156
1244
1125
1126
1115
1109
1100
1103
1095
1128
1121
1087
1142
1131
1112
1099
1100
1101
1099
1123
1101
1100
1127
1127
1126
1113
1116
1125
1138
1091
1089
1084
1101
1133
1096
1085
1095
1127
1128
1098
1128
1125
1124
1113
1124
1125
1115
1084
1099
1108
1109
1107
1098
1091
1096
1092
1088
1091
1133
1127
1125
1099
1093
1128
1110
1126
1133
1127
1123
1125
1125
1097
1116
1112
1097
1099
1102
1133
1100
1125
1107
1130
1104
1127
1245
1257
1131
1130
1129
1106
1091
1124
1126
1148
1122
1104
1106
1103
1097
1131
1110
1087
1082
1126
1101
1125
1127
1097
1130
1126
1126
1104
1125
1130
1099
1086
1101
1107
1134
1102
1103
1089
1098
1100
1129
1095
1087
1126
1127
1102
1090
1141
1119
1129
1310
1221
1136
1132
1145
1121
1101
1098
1114
1102
1089
1125
1102
1101
1132
1127
1114
1124
1093
1125
1108
1125
1128
1101
1128
1128
1088
1107
1103
1101
1102
1099
1101
1251
1196
1134
1101
1120
1128
1127
1099
1113
1216
1139
1107
1129
1126
1133
1104
1126
1125
1101
1105
1098
1101
1101
1096
1130
1106
1100
1128
1126
1103
1093
1138
1129
1105
1132
1128
1102
1100
1085
1100
1118
1115
1096
1094
1098
1133
1110
1102
1095
1137
1127
1119
1127
1096
1093
1097
1130
1130
1113
1126
1126
1129
1108
1121
1116
1118
1101
1105
1109
1114
1087
1099
1090
1095
1130
1128
1100
1128
1125
1087
1110
1125
1214
1179
1178
1111
1119
1125
1097
1097
1099
1135
1127
1126
1109
1127
1131
1101
1101
1097
1126
1115
1125
1126
1125
1099
1125
1095
1130
1104
1100
1106
1121
1103
1094
1102
1095
1129
1108
1102
1142
1148
1095
1096
1128
1125
1102
1127
1125
1125
1100
1127
1095
1121
1110
1111
1109
1098
1092
1087
1084
1096
1087
1128
1199
1228
1117
1133
1105
1210
1141
1116
1129
1128
1107
1112
1111
1103
1110
1101
1103
1097
1099
1099
1095
1093
1135
1317
1272
1118
1134
1129
1132
1145
1127
1126
1124
1110
1108
1113
1166
1111
1117
1108
1096
1103
1133
1106
1128
1126
1112
1102
1098
1126
1104
1125
1128
1102
1126
1126
1101
1118
1115
1122
1106
1104
1106
1101
1119
1132
1094
1126
1113
1126
1100
1102
1102
1126
1129
1101
1123
1216
1130
1102
1124
1138
1122
1101
1094
1096
1097
1100
1133
1112
1129
1129
1130
1112
1160
1217
1132
1136
1132
1127
1114
1125
1108
1159
1125
1115
1159
1129
1098
1105
1111
1131
1103
1126
1099
1226
1130
1104
1139
1215
1139
1105
1130
1264
1130
1108
1112
1113
1103
1106
1103
1108
1121
1152
1099
1104
1128
1128
1095
1099
1129
1126
1100
1091
1124
1125
1107
1126
1102
1127
1110
1100
1093
1100
1132
1105
1205
1125
1134
1127
1105
1099
1094
1126
1101
1117
1099
1120
1125
1133
1103
1110
1139
1101
1114
1101
1098
1103
1105
1135
1101
1127
1112
1207
1158
1140
1136
1134
1129
1177
1213
1224
1130
1104
1123
1100
1115
1151
1111
1102
1103
1131
1105
1112
1129
1128
1118
1104
1237
1142
1105
1125
1132
1108
1120
1107
1112
1106
1105
1098
1103
1112
1100
1131
1112
1121
1213
1144
1111
1095
1096
1104
1096
1210
1142
1114
1223
1161
1120
1116
1099
1093
1104
1107
1106
1101
1101
1133
1130
1102
1102
1101
1123
1100
1118
1128
1109
1107
1121
1127
1116
1112
1110
1111
1107
1104
1092
1103
1125
1287
1116
1221
1227
1155
1113
1132
1213
1140
1105
1130
1252
1126
1112
1119
1125
1104
1099
1105
1120
1114
1130
1100
1137
1133
1127
1095
1089
1128
1127
1105
1126
1126
1110
1082
1085
1099
1129
1100
1092
1092
1097
1094
1093
1100
1088
1221
1224
1119
1106
1132
1105
1128
1133
1128
1109
1125
1242
1138
1126
1119
1102
1105
1100
1094
1109
1133
1099
1127
1107
1128
1171
1135
1134
1129
1140
1099
1125
1215
1119
1112
1113
1100
1122
1179
1109
1111
1106
1134
1104
1098
1129
1127
1156
1110
1128
1214
1118
1104
1128
1093
1109
1108
1110
1103
1106
1095
1095
1102
1095
1131
1106
1096
1131
1130
1100
1095
1126
1131
1118
1125
1128
1109
1140
1115
1099
1122
1093
1106
1099
1101
1093
1109
1099
1100
1130
1215
1135
1103
1087
1096
1130
1128
1128
1099
1125
1127
1103
1104
1104
1118
1113
1095
1101
1095
1109
1132
1094
1099
1128
1127
1095
1099
1131
1127
1097
1127
1285
1281
1129
1114
1124
1121
1117
1108
1121
1181
1108
1131
1103
1129
1127
1136
1106
1133
1130
1116
1107
1126
1128
1103
1125
1098
1105
1116
1097
1106
1100
1102
1097
1093
1104
1097
1133
1109
1097
1131
1095
1105
1129
1129
1130
1102
1127
1129
1117
1104
1110
1100
1106
1097
1097
1109
1102
1134
1105
1104
1235
1167
1115
1101
1129
1128
1108
1128
1128
1128
1108
1102
1109
1139
1105
1104
1099
1109
1106
1098
1099
1103
1134
1289
1196
1110
1132
1107
1129
1126
1133
1116
1230
1141
1120
1128
1123
1105
1102
1101
1097
1101
1098
1096
1129
1105
1091
1125
1099
1109
1126
1130
1125
1159
1219
1140
1113
1109
1125
1115
1112
1098
1106
1099
1101
1132
1098
1108
1128
1128
1100
1097
1127
1126
1108
1124
1130
1101
1132
1104
1104
1123
1096
1098
1094
1113
1095
1090
1104
1092
1130
1128
1119
1127
1096
1105
1128
1092
1122
1100
1124
1131
1128
1123
1147
1137
1209
1185
1123
1105
1103
1126
1099
1102
1094
1254
1130
1106
1128
1128
1102
1105
1120
1126
1101
1098
1133
1111
1104
1101
1099
1101
1092
1130
1095
1096
1208
1141
1104
1226
1145
1131
1102
1206
1223
1116
1133
1105
1118
1115
1115
1103
1101
1100
1096
1127
1130
1234
1140
1115
1104
1135
1129
1110
1116
1126
1102
1120
1126
1102
1108
1163
1305
1119
1101
1122
1095
1099
1098
1096
1130
1114
1126
1126
1104
1097
1094
1126
1104
1266
1270
1136
1135
1214
1120
1126
1122
1106
1160
1104
1102
1140
1109
1094
1127
1106
1101
1097
1114
1124
1128
1131
1108
1127
1126
1126
1116
1107
1103
1226
1112
1100
1162
1105
1130
1223
1120
1105
1131
1215
1130
1137
1228
1126
1246
1140
1133
1109
1127
1102
1101
1108
1104
1102
1103
1090
1091
1130
1108
1092
1124
1105
1125
1098
1126
1100
1127
1127
1107
1110
1225
1138
1107
1120
1103
1116
1113
1098
1093
1098
1109
1188
1251
1129
1128
1099
1102
1095
1122
1125
1149
1206
1142
1114
1108
1130
1109
1112
1113
1097
1097
1103
1130
1093
1104
1119
1131
1097
1105
1123
1215
1152
1134
1128
1127
1104
1117
1107
1130
1109
1117
1104
1131
1115
1097
1108
1100
1129
1129
1109
1093
1097
1122
1106
1205
1139
1115
1122
1127
1103
1124
1124
1102
1117
1101
1098
1099
1108
1130
1096
1100
1106
1211
1119
1106
1089
1133
1128
1101
1118
1127
1121
1102
1101
1173
1210
1120
1109
1110
1098
1130
1216
1125
1230
1238
1143
1100
1132
1127
1103
1203
1142
1112
1126
1126
1108
1129
1105
1118
1107
1094
1094
1094
1100
1102
1131
1099
1097
1203
1116
1099
1129
1130
1127
1099
1120
1130
1104
1110
1123
1103
1116
1108
1093
1110
1103
1132
1101
1113
1210
1140
1122
1143
1130
1214
1142
1153
1155
1111
1126
1104
1094
1097
1120
1126
1125
1111
1205
1143
1118
1123
1167
1124
1109
1107
1087
1105
1217
1235
1212
1128
1133
1100
1102
1120
1127
1247
1129
1131
1129
1115
1110
1122
1115
1116
1099
1111
1107
1096
1124
1100
1099
1120
1214
1123
1154
1131
1109
1130
1154
1129
1104
1099
1104
1130
1103
1118
1127
1125
1104
1115
1214
1130
1127
1108
1117
1118
1192
1204
1111
1092
1103
1092
1098
1124
1106
1158
1122
1137
1214
1123
1134
1130
1106
1113
1124
1114
1117
1109
1100
1093
1102
1134
1102
1096
1090
1128
1268
1136
1268
1285
1158
1220
1140
1106
1128
1109
1133
1168
1119
1110
1100
1098
1086
1131
1112
1130
1127
1126
1107
1103
1127
1101
1099
1122
1125
1104
1127
1095
1100
1118
1115
1109
1127
1089
1094
1153
1115
1104
1126
1117
1095
1095
1094
1099
1121
1129
1097
1130
1127
1233
1130
1130
1151
1099
1123
1116
1098
1102
1097
1131
1107
1100
1121
1128
1100
1093
1127
1126
1116
1119
1128
1103
1134
1115
1107
1125
1109
1109
1095
1103
1105
1288
1198
1115
1131
1113
1113
1104
1129
1102
1241
1223
1116
1106
1122
1131
1112
1118
1112
1127
1119
1109
1094
1118
1137
1101
1092
1103
1124
1109
1098
1133
1128
1127
1104
1205
1143
1102
1109
1136
1132
1102
1205
1141
1102
1107
1126
1107
1101
1095
1124
1127
1102
1117
1126
1113
1102
1122
1120
1109
1126
1098
1227
1119
1126
1274
1137
1139
1233
1127
1107
1131
1233
1137
1132
1250
1158
1132
1217
1139
1121
1122
1115
1209
1181
1105
1124
1102
1094
1092
1106
1094
1153
1213
1122
1135
1132
1111
1098
1119
1129
1119
1129
1112
1120
1105
1103
1100
1102
1125
1103
1127
1102
1117
1114
1111
1093
1121
1127
1210
1207
1247
1129
1116
1357
1153
1142
1122
1182
1117
1098
1140
1118
1103
1124
1275
1129
1136
1131
1098
1098
1119
1126
1106
1119
1108
1120
1118
1112
1101
1115
1098
1097
1231
1128
1222
1142
1108
1103
1127
1131
1105
1237
1140
1106
1274
1291
1145
1135
1108
1110
1102
1100
1105
1263
1132
1110
1130
1112
1118
1132
1129
1106
1118
1132
1104
1206
1143
1130
1111
1137
1132
1117
1110
1106
1093
1099
1130
1099
1094
1105
1122
1098
1101
1105
1122
1128
1103
1118
1127
1117
1096
1096
1138
1112
1151
1291
1128
1108
1114
1099
1110
1110
1252
1130
1108
1131
1133
1105
1099
1124
1124
1126
1128
1130
1106
1121
1129
1123
1129
1119
1099
1336
1119
1102
1213
1123
1105
1213
1134
1136
1149
1211
1144
1131
1134
1103
1120
1130
1128
1117
1119
1109
1120
1097
1103
1105
1099
1123
1101
1104
1210
1140
1211
1114
1124
1217
1119
1102
1126
1130
1117
1111
1139
1145
1109
1094
1098
1101
1107
1133
1098
1099
1122
1127
1102
1099
1130
1128
1110
1122
1129
1101
1207
1128
1114
1126
1103
1107
1107
1108
1097
1109
1106
1094
1132
1128
1119
1100
1092
1103
1092
1126
1264
1128
1133
1131
1113
1104
1124
1198
1122
1098
1101
1117
1227
1165
1106
1102
1234
1142
1116
1132
1131
1131
1109
1120
1129
1115
1133
1109
1118
1140
1121
1102
1107
1103
1097
1124
1107
1099
1128
1130
1102
1093
1130
1121
1119
1128
1126
1113
1124
1161
1123
1123
1114
1114
1104
1103
1097
1100
1099
1094
1130
1114
1101
1209
1137
1131
1133
1133
1106
1119
1129
1128
1110
1102
1110
1099
1103
1095
1099
1118
1097
1093
1094
1100
1213
1138
1104
1101
1129
1127
1152
1186
1312
1139
1208
1124
1121
1130
1171
1196
1112
1109
1111
1135
1116
1123
1127
1104
1100
1121
1126
1110
1118
1128
1113
1211
1158
1139
1121
1103
1107
1105
1104
1093
1093
1101
1092
1131
1127
1100
1116
1090
1098
1104
1120
1126
1105
1118
1212
1121
1106
1117
1114
1105
1102
1104
1096
1102
1132
1185
1111
1208
1143
1120
1103
1125
1215
1122
1132
1129
1126
1109
1107
1210
1117
1130
1214
1226
1161
1237
1142
1125
1211
1116
1130
1107
1099
1102
1106
1131
1102
1235
1327
1141
1208
1109
1121
1250
1125
1099
1124
1241
1145
1112
1166
1121
1109
1105
1164
1109
1101
1131
1113
1128
1126
1254
1136
1139
1215
1120
1106
1127
1129
1103
1124
1104
1118
1110
1106
1106
1121
1129
1097
1129
1101
1127
1125
1103
1105
1092
1125
1102
1128
1131
1103
1125
1127
1126
1108
1116
1109
1102
1105
1094
1132
1101
1128
1101
1205
1130
1130
1098
1103
1198
1276
1127
1114
1123
1128
1113
1110
1115
1160
1115
1114
1102
1103
1096
1130
1098
1103
1206
1256
1148
1135
1129
1130
1119
1118
1127
1111
1117
1134
1116
1109
1101
1097
1097
1101
1094
1096
1102
1130
1128
1129
1111
1091
1208
1123
1101
1214
1137
1108
1120
1103
1125
1112
1114
1099
1102
1097
1132
1107
1109
1093
1125
1108
1118
1216
1113
1101
1127
1127
1106
1113
1146
1127
1103
1107
1111
1113
1110
1107
1101
1099
1100
1297
1208
1133
1128
1125
1103
1122
1126
1098
1263
1223
1141
1115
1207
1122
1124
1114
1104
1111
1107
1097
1102
1094
1101
1127
1126
1103
1125
1109
1124
1099
1210
1140
1145
1097
1118
1110
1115
1108
1107
1138
1143
1110
1104
1106
1099
1136
1096
1097
1207
1137
1107
1097
1123
1227
1118
1132
1215
1129
1128
1109
1132
1101
1098
1097
1103
1093
1108
1130
1103
1120
1130
1123
1125
1095
1123
1101
1122
1125
1099
1104
1117
1269
1235
1136
1124
1106
1100
1098
1096
1118
1240
1141
1130
1101
1208
1122
1100
1121
1126
1125
1102
1117
1125
1101
1094
1105
1115
1119
1103
1107
1113
1148
1365
1221
1127
1135
1093
1102
1101
1093
1211
1129
1128
1127
1106
1207
1139
1106
1117
1106
1102
1113
1098
1128
1104
1106
1100
1125
1211
1121
1105
1098
1111
1327
1243
1125
1134
1127
1127
1111
1128
1112
1096
1105
1101
1132
1115
1215
1116
1124
1111
1206
1124
1161
1213
1141
1131
1109
1117
1129
1109
1103
1166
1111
1116
1108
1095
1099
1105
1210
1114
1106
1121
1126
1105
1101
1280
1222
1122
1129
1131
1110
1206
1125
1122
1139
1139
1112
1114
1102
1140
1176
1107
1096
1132
1100
1099
1122
1127
1109
1208
1142
1111
1105
1122
1121
1120
1096
1101
1097
1106
1101
1096
1099
1096
1131
1128
1099
1204
1117
1100
1098
1124
1128
1106
1207
1143
1105
1112
1131
1131
1098
1119
1127
1126
1191
1189
1218
1149
1133
1132
1129
1106
1117
1234
1139
1116
1104
1121
1102
1102
1098
1099
1100
1111
1131
1100
1118
1098
1102
1139
1129
1127
1107
1118
1128
1127
1108
1105
1112
1115
1106
1107
1098
1100
1096
1130
1121
1308
1222
1217
1128
1131
1255
1139
1136
1132
1208
1124
1143
1200
1140
1119
1112
1113
1121
1103
1107
1108
1100
1131
1128
1103
1096
1093
1111
1123
1126
1213
1121
1134
1133
1112
1113
1119
1111
1122
1107
1264
1118
1214
1144
1104
1104
1121
1129
1175
1104
1094
1209
1129
1132
1129
1100
1099
1177
1133
1121
1104
1110
1104
1129
1122
1133
1123
1096
1122
1127
1113
1222
1146
1108
1097
1121
1126
1114
1120
1109
1131
1109
1116
1174
1132
1101
1097
1107
1105
1113
1129
1102
1120
1108
1095
1098
1120
1133
1101
1119
1126
1126
1115
1111
1121
1110
1122
1118
1097
1101
1098
1130
1098
1103
1214
1157
1141
1137
1131
1208
1133
1132
1284
1208
1131
1120
1119
1119
1109
1094
1103
1136
1094
1130
1105
1085
1127
1109
1098
1087
1127
1102
1127
1129
1106
1127
1130
1100
1107
1117
1104
1099
1111
1088
1091
1108
1133
1102
1126
1098
1125
1110
1102
1136
1130
1135
1108
1143
1236
1132
1118
1106
1128
1121
1114
1102
1098
1100
1092
1129
1096
1083
1129
1128
1100
1093
1126
1099
1132
1128
1126
1100
1128
1127
1101
1122
1105
1122
1108
1088
1086
1095
1096
1092
1130
1094
1262
1164
1137
1103
1132
1092
1097
1107
1127
1224
1132
1138
1130
1121
1166
1130
1129
1099
1126
1103
1122
1120
1110
1103
1107
1089
1087
1129
1111
1103
1128
1107
1094
1086
1128
1098
1125
1127
1124
1101
1127
1129
1112
1112
1105
1113
1111
1097
1092
1099
1089
1087
1129
1105
1124
1126
1097
1099
1129
1090
1099
1094
1125
1228
1138
1126
1156
1111
1106
1099
1087
1099
1095
1131
1099
1095
1130
1129
1097
1090
1126
1127
1102
1241
1260
1124
1137
1109
1118
1111
1099
1094
1136
1100
1101
1130
1106
1090
1125
1112
1091
1087
1128
1101
1126
1214
1111
1106
1131
1097
1112
1127
1130
1113
1102
1094
1101
1127
1151
1094
1125
1106
1125
1091
1090
1100
1129
1128
1097
1119
1101
1090
1094
1092
1103
1118
1103
1092
1094
1098
1091
1091
1084
1093
1086
1127
1105
1086
1125
1124
1104
1089
1123
1102
1107
1121
1108
1124
1110
1093
1093
1098
1131
1106
1111
1098
1127
1243
1170
1130
1148
1114
1125
1125
1127
1095
1215
1108
1121
1119
1100
1102
1099
1101
1130
1092
1099
1084
1125
1106
1083
1123
1091
1106
1086
1124
1099
1127
1124
1124
1103
1097
1114
1102
1107
1087
1092
1107
1089
1091
1101
1098
1129
1125
1115
1108
1129
1090
1093
1127
1212
1153
1129
1129
1109
1126
1105
1094
1091
1104
1089
1094
1099
1085
1128
1124
1101
1124
1106
1123
1096
1296
1262
1136
1130
1216
1133
1119
1107
1117
1167
1168
1135
1107
1134
1096
1214
1129
1130
1126
1107
1144
1133
1125
1111
1130
1127
1126
1113
1109
1102
1105
1099
1111
1146
1102
1128
1096
1098
1126
1136
1098
1096
1128
1124
1092
1102
1086
1121
1096
1085
1092
1115
1110
1094
1093
1101
1137
1094
1123
1097
1127
1126
1125
1103
1090
1126
1117
1087
1121
1124
1103
1124
1125
1128
1117
1114
1099
1101
1087
1131
1093
1100
1090
1127
1119
1110
1082
1099
1095
1127
1127
1090
1250
1259
1138
1111
1108
1115
1117
1096
1099
1123
1102
1086
1128
1109
1100
1127
1124
1095
1141
1198
1141
1101
1125
1128
1110
1092
1086
1086
1096
1087
1127
1123
1103
1125
1135
1099
1103
1108
1100
1107
1096
1098
1111
1136
1111
1144
1103
1125
1126
1100
1127
1092
1084
1099
1126
1125
1123
1104
1130
1126
1105
1099
1088
1106
1106
1100
1130
1100
1103
1086
1126
1106
1124
1128
1089
1097
1125
1124
1104
1125
1125
1124
1118
1098
1232
1150
1099
1099
1101
1204
1160
1138
1179
1139
1146
1140
1193
1164
1142
1146
1130
1135
1134
1150
1131
1208
4964
1218
1187
1166
1139
1167
1138
1139
1135
1136
1161
1137
1135
1131
1137
1140
1131
1142
1140
1233
4963
1232
1175
1173
1138
1178
1138
1145
1143
1134
1175
1149
1142
1147
1136
1138
1139
1141
1227
5063
1236
1186
1194
1162
1170
1140
1130
1137
1133
1173
1142
1143
1134
1134
1139
1135
1143
1216
5036
1217
1175
1167
1139
1174
1143
1133
1134
1135
1171
1141
1139
1136
1132
1137
1148
1131
1136
1234
4945
1219
1172
1186
1137
1180
1146
1134
1134
1155
1163
1135
1132
1146
1156
1139
1154
1160
1201
5041
1221
1167
1175
1142
1169
1141
1133
1153
1136
1163
1138
1135
1144
1128
1143
1133
1131
1175
1207
4949
1205
1177
1163
1188
1178
1150
1136
1130
1140
1164
1146
1140
1133
1139
1143
1145
1130
1220
4991
1221
1169
1168
1140
1177
1133
1147
1142
1148
1193
1176
1136
1160
1144
1138
1135
1127
1211
4974
1231
1131
1104
1212
1117
1112
1131
1130
1117
1098
1093
1100
1104
1123
1128
1105
1209
1144
1108
1133
1110
1120
1108
1101
1094
1100
1117
1102
1130
1100
1100
1109
1326
1141
1132
1133
1106
1107
1119
1217
1136
1133
1137
1141
1117
1103
1103
1111
1125
1106
1126
1112
1118
1111
1118
1127
1390
1224
1118
1132
1235
1130
1115
1236
1131
1135
1132
1241
1127
1131
1131
1121
1126
1108
1116
1122
1102
1095
1105
1106
1112
1131
1113
1107
1096
1099
1102
1123
1127
1105
1133
1131
1128
1120
1123
1145
1105
1127
1115
1104
1102
1097
1130
1096
1106
1205
1145
1113
1099
1093
1121
1127
1120
1254
1184
1130
1126
1124
1123
1112
1102
1113
1100
1095
1228
1122
1138
1132
1105
1110
1131
1238
1133
1133
1129
1121
1131
1128
1110
1131
1116
1108
1107
1103
1106
1101
1119
1139
1093
1095
1103
1096
1106
1103
1137
1127
1129
1102
1120
1127
1103
1109
1115
1102
1110
1106
1105
1094
1100
1125
1107
1108
1121
1128
1097
1107
1128
1130
1100
1096
1125
1130
1113
1206
1126
1117
1106
1116
1109
1109
1102
1096
1130
1106
1206
1140
1113
1116
1223
1159
1113
1208
1145
1114
1102
1120
1165
1108
1208
1143
1107
1099
1122
1128
1105
1104
1127
1112
1122
1105
1094
1107
1103
1130
1107
1109
1122
1128
1101
1092
1126
1214
1120
1133
1128
1112
1120
1117
1103
1131
1100
1108
1100
1107
1094
1103
1115
1095
1129
1214
1133
1132
1133
1103
1097
1205
1142
1111
1128
1128
1132
1126
1106
1102
1113
1097
1107
1097
1105
1126
1097
1104
1121
1214
1114
1108
1135
1129
1112
1288
1221
1131
1144
1111
1128
1122
1104
1107
1150
1116
1105
1122
1105
1097
1124
1127
1115
1107
1128
1108
1119
1129
1140
1128
1128
1106
1104
1119
1099
1114
1107
1106
1093
1095
1113
1098
1131
1105
1093
1119
1097
1107
1121
1128
1097
1098
1208
1141
1106
1108
1124
1109
1124
1113
1090
1101
1102
1131
1095
1100
1120
1132
1114
1103
1122
1217
1121
1132
1131
1112
1228
1139
1113
1118
1129
1123
1101
1102
1109
1130
1101
1122
1225
1129
1110
1132
1139
1100
1129
1126
1215
1124
1133
1111
1122
1097
1109
1096
1104
1091
1097
1122
1085
1091
1096
1098
1244
1118
1099
1103
1129
1135
1100
1125
1125
1106
1109
1102
1102
1115
1098
1131
1163
1107
1138
1103
1117
1117
1127
1096
1097
1130
1092
1122
1105
1121
1093
1105
1085
1095
1098
1121
1114
1094
1092
1101
1095
1087
1105
1094
1129
1127
1100
1086
1085
1115
1089
1127
1124
1102
1210
1143
1104
1106
1167
1173
1121
1106
1100
1090
1099
1133
1094
1143
1092
1125
1103
1111
1139
1145
1106
1127
1127
1125
1101
1094
1106
1106
1102
1105
1111
1113
1085
1086
1129
1101
1129
1127
1099
1126
1090
1126
1109
1125
1125
1102
1102
1127
1124
1114
1096
1104
1097
1108
1107
1130
1103
1130
1095
1123
1102
1126
1328
1125
1132
1129
1130
1112
1125
1219
1133
1119
1132
1213
1123
1094
1213
1116
1132
1128
1107
1131
1105
1092
1093
1111
1135
1164
1167
1097
1128
1109
1107
1092
1092
1106
1123
1133
1125
1101
1124
1127
1101
1110
1105
1099
1109
1094
1108
1099
1104
1096
1093
1098
1130
1125
1126
1097
1093
1126
1101
1131
1138
1143
1103
1123
1127
1099
1106
1112
1100
1108
1094
1089
1089
1094
1093
1130
1101
1131
1089
1096
1112
1127
1211
1107
1109
1130
1133
1105
1097
1116
1109
1108
1091
1102
1109
1104
1087
1090
1096
1133
1129
1103
1096
1124
1134
1103
1125
1126
1126
1171
1266
1130
1147
1157
1111
1091
1103
1085
1136
1109
1085
1130
1126
1104
1087
1085
1087
1094
1128
1128
1115
1125
1125
1126
1118
1101
1210
1137
1103
1099
1098
1100
1132
1101
1112
1128
1126
1099
1102
1131
1127
1097
1096
1125
1214
1123
1103
1113
1111
1112
1101
1094
1109
1096
1108
1116
1107
1132
1127
1105
1126
1106
1210
1136
1133
1130
1099
1129
1127
1102
1116
1127
1114
1101
1110
1115
1085
1098
1107
1094
1128
1104
1267
1211
1119
1097
1127
1126
1104
1128
1130
1161
1102
1125
1116
1125
1103
1105
1117
1105
1087
1128
1107
1240
1143
1130
1118
1161
1132
1104
1125
1126
1124
1105
1125
1103
1119
1118
1112
1115
1109
1099
1097
1093
1137
1096
1124
1102
1125
1222
1112
1098
1134
1126
1109
1126
1126
1126
1107
1105
1110
1116
1103
1100
1102
1096
1096
1109
1092
1097
1139
1128
1114
1095
1126
1127
1158
1327
1232
1148
1134
1108
1112
1113
1168
1210
1115
1104
1131
1108
1109
1130
1125
1101
1107
1126
1125
1103
1124
1127
1104
1089
1090
1108
1104
1119
1113
1100
1112
1104
1239
1142
1136
1102
1096
1104
1128
1099
1110
1101
1127
1211
1121
1131
1130
1103
1107
1103
1120
1121
1120
1135
1113
1096
1087
1131
1111
1129
1127
1215
1123
1135
1128
1104
1125
1128
1125
1098
1093
1102
1127
1129
1109
1111
1103
1089
1086
1101
1138
1100
1126
1108
1128
1104
1096
1094
1129
1270
1197
1209
1142
1113
1113
1132
1112
1127
1165
1113
1105
1100
1212
1123
1119
1151
1131
1102
1099
1121
1127
1112
1093
1119
1127
1111
1122
1112
1119
1119
1112
1099
1100
1107
1138
1101
1104
1122
1131
1098
1095
1129
1127
1111
1117
1131
1106
1222
1132
1108
1136
1121
1106
1111
1096
1105
1096
1104
1095
1131
1126
1121
1100
1093
1105
1107
1138
1148
1112
1119
1126
1127
1103
1129
1102
1115
1098
1099
1093
1111
1124
1103
1192
1258
1223
1133
1109
1094
1218
1114
1124
1296
1134
1133
1108
1144
1132
1122
1108
1116
1105
1146
1291
1130
1135
1131
1117
1111
1095
1122
1108
1120
1128
1127
1102
1206
1127
1129
1144
1154
1126
1110
1101
1127
1110
1094
1128
1129
1100
1099
1135
1105
1128
1212
1140
1108
1135
1130
1125
1128
1116
1109
1107
1097
1095
1160
1111
1099
1139
1116
1208
1126
1135
1101
1118
1241
1137
1133
1129
1128
1119
1140
1116
1117
1191
1185
1107
1105
1124
1123
1124
1120
1097
1147
1122
1123
1128
1104
1126
1127
1126
1114
1103
1124
1116
1116
1137
1205
1131
1109
1097
1103
1114
1099
1092
1100
1097
1132
1127
1102
1099
1098
1104
1137
1128
1214
1121
1133
1129
1105
1116
1123
1102
1114
1093
1092
1102
1107
1124
1102
1109
1099
1132
1127
1108
1122
1132
1101
1131
1129
1126
1107
1094
1102
1109
1101
1111
1092
1111
1093
1094
1213
1117
1137
1129
1111
1107
1144
1339
1134
1134
1133
1105
1096
1121
1098
1159
1113
1099
1114
1106
1097
1099
1109
1112
1130
1129
1102
1094
1097
1102
1097
1123
1127
1126
1146
1129
1112
1111
1125
1104
1128
1117
1097
1095
1099
1127
1099
1104
1131
1126
1102
1107
1121
1126
1117
1120
1128
1127
1099
1104
1099
1115
1115
1119
1108
1106
1096
1096
1128
1103
1092
1122
1115
1099
1112
1128
1102
1205
1140
1114
1105
1130
1097
1112
1129
1138
1147
1121
1104
1099
1207
1258
1130
1104
1135
1219
1118
1104
1123
1242
1134
1127
1135
1128
1102
1110
1117
1105
1128
1108
1100
1102
1097
1130
1104
1106
1123
1125
1109
1099
1128
1128
1105
1118
1126
1100
1157
1098
1106
1131
1125
1121
1106
1104
1099
1096
1104
1112
1147
1128
1109
1096
1093
1098
1134
1131
1127
1104
1117
1126
1109
1109
1117
1109
1117
1111
1098
1093
1101
1130
1098
1105
1139
1128
1096
1106
1122
1126
1100
1098
1121
1128
1100
1176
1184
1127
1125
1108
1114
1117
1110
1096
1248
1130
1134
1133
1105
1097
1127
1139
1125
1129
1215
1118
1130
1101
1101
1129
1121
1103
1103
1110
1101
1102
1098
1096
1130
1124
1102
1097
1097
1097
1120
1125
1125
1102
1205
1139
1108
1107
1127
1119
1108
1090
1097
1092
1097
1122
1099
1113
1109
1122
1091
1100
1208
1142
1104
1120
1128
1125
1111
1112
1120
1133
1117
1106
1090
1105
1095
1093
1129
1101
1111
1097
1098
1127
1186
1271
1129
1130
1130
1102
1096
1120
1102
1166
1122
1101
1107
1098
1114
1097
1099
1124
1101
1211
1119
1132
1099
1106
1123
1127
1210
1118
1130
1132
1110
1095
1119
1114
1104
1103
1106
1254
1128
1172
1102
1104
1095
1243
1130
1099
1095
1212
1117
1135
1240
1126
1100
1121
1121
1135
1116
1106
1106
1092
1099
1095
1097
1091
1130
1126
1099
1095
1102
1099
1120
1126
1205
1137
1137
1129
1107
1107
1125
1099
1108
1090
1098
1244
1261
1238
1131
1113
1128
1145
1121
1121
1154
1120
1106
1118
1128
1106
1133
1114
1124
1110
1107
1095
1111
1108
1095
1130
1114
1104
1120
1124
1105
1095
1123
1126
1205
1141
1130
1108
1120
1108
1129
1119
1099
1103
1102
1112
1103
1101
1107
1093
1134
1103
1092
1118
1096
1102
1119
1129
1115
1148
1153
1127
1110
1118
1120
1109
1107
1118
1098
1104
1102
1130
1099
1098
1206
1139
1119
1145
1133
1127
1099
1203
1142
1115
1281
1200
1137
1130
1117
1106
1114
1102
1108
1232
1147
1134
1127
1109
1103
1127
1212
1121
1132
1130
1100
1118
1126
1103
1130
1113
1109
1117
1139
1101
1140
1108
1101
1128
1133
1103
1093
1136
1109
1092
1119
1125
1101
1203
1142
1108
1119
1125
1105
1123
1106
1101
1093
1103
1130
1099
1107
1118
1130
1105
1098
1120
1125
1199
1147
1122
1126
1110
1116
1124
1108
1107
1099
1092
1099
1096
1130
1097
1136
1140
1230
1133
1135
1340
1129
1106
1127
1127
1105
1118
1115
1180
1111
1115
1113
1110
1099
1151
1111
1101
1208
1139
1107
1097
1127
1205
1129
1131
1130
1103
1119
1126
1112
1136
1112
1110
1107
1109
1148
1194
1119
1104
1098
1113
1132
1104
1096
1096
1121
1129
1104
1133
1149
1128
1107
1248
1248
1118
1126
1097
1104
1120
1127
1105
1153
1119
1124
1128
1113
1122
1129
1127
1101
1119
1219
1126
1134
1115
1145
1135
1115
1107
1112
1105
1194
1301
1135
1135
1134
1179
1109
1103
1208
1130
1243
1141
1117
1218
1144
1109
1135
1109
1105
1134
1126
1103
1098
1109
1099
1127
1113
1092
1118
1103
1103
1210
1147
1108
1130
1094
1128
1105
1112
1130
1331
1118
1101
1121
1126
1132
1127
1106
1099
1222
1142
1113
1130
1214
1128
1134
1130
1128
1112
1128
1119
1109
1112
1098
1102
1104
1105
1112
1133
1105
1132
1234
1150
1106
1107
1093
1095
1131
1128
1104
1135
1128
1153
1207
1137
1137
1108
1108
1109
1186
1113
1232
1123
1107
1100
1130
1100
1099
1207
1144
1104
1102
1122
1128
1105
1101
1128
1110
1122
1110
1101
1101
1106
1131
1101
1097
1225
1140
1110
1135
1130
1127
1113
1218
1167
1119
1133
1105
1124
1125
1110
1102
1104
1100
1120
1131
1111
1122
1252
1229
1122
1098
1123
1108
1124
1131
1126
1101
1217
1130
1235
1114
1174
1113
1117
1099
1232
1138
1105
1232
1130
1137
1104
1230
1144
1298
1252
1134
1107
1125
1130
1113
1114
1159
1133
1130
1131
1111
1105
1126
1097
1098
1135
1130
1109
1100
1121
1235
1133
1115
1129
1130
1104
1120
1128
1114
1114
1103
1095
1106
1095
1129
1097
1112
1124
1129
1116
1125
1123
1130
1111
1128
1128
1097
1099
1092
1107
1120
1096
1093
1095
1104
1096
1091
1106
1099
1131
1140
1122
1226
1110
1086
1096
1144
1131
1100
1126
1246
1119
1122
1125
1111
1118
1095
1092
1091
1098
1132
1176
1109
1128
1128
1104
1104
1133
1128
1098
1140
1128
1128
1110
1092
1099
1116
1108
1100
1092
1104
1097
1094
1129
1102
1126
1091
1086
1099
1090
1105
1112
1143
1150
1127
1101
1125
1131
1103
1120
1149
1108
1114
1093
1098
1087
1096
1090
1132
1106
1087
1124
1095
1096
1129
1128
1108
1088
1126
1089
1097
1098
1127
1103
1121
1096
1091
1106
1097
1132
1094
1098
1218
1143
1104
1111
1096
1129
1099
1127
1127
1096
1129
1101
1183
1246
1123
1109
1109
1099
1100
1221
1124
1131
1130
1098
1096
1096
1129
1099
1126
1127
1128
1115
1125
1126
1099
1126
1111
1105
1102
1090
1086
1092
1097
1103
1130
1101
1126
1091
1092
1112
1131
1129
1100
1126
1130
1127
1098
1098
1124
1103
1116
1104
1103
1107
1107
1123
1097
1106
1088
1222
1120
1100
1217
1140
1103
1130
1129
1099
1092
1107
1131
1098
1088
1124
1092
1107
1096
1125
1105
1099
1129
1127
1100
1089
1124
1100
1238
1133
1110
1140
1123
1102
1106
1107
1091
1178
1102
1094
1212
1113
1137
1100
1129
1103
1126
1130
1143
1128
1134
1219
1147
1126
1124
1112
1107
1100
1103
1108
1087
1092
1132
1100
1129
1096
1093
1094
1128
1090
1091
1216
1112
1131
1098
1100
1139
1126
1107
1103
1094
1097
1087
1131
1104
1127
1126
1128
1103
1104
1127
1099
1096
1133
1129
1100
1124
1102
1090
1126
1132
1181
1111
1083
1086
1085
1094
1100
1129
1089
1095
1154
1206
1110
1125
1126
1126
1100
1125
1126
1143
1104
1119
1111
1108
1105
1087
1110
1101
1132
1098
1101
1130
1130
1091
1103
1140
1134
1100
1126
1127
1128
1113
1125
1101
1122
1100
1095
1103
1109
1090
1155
1128
1125
1130
1127
1097
1093
1092
1126
1097
1124
1127
1106
1083
1123
1211
1136
1131
1108
1103
1096
1089
1131
1103
1127
1097
1089
1096
1139
1128
1108
1130
1127
1125
1100
1123
1131
1095
1084
1094
1105
1109
1099
1164
1178
1094
1103
1129
1101
1126
1225
1165
1241
1143
1136
1115
1102
1096
1093
1321
1141
1109
1102
1128
1215
1121
1135
1129
1213
1126
1130
1215
1118
1132
1105
1121
1119
1099
1094
1093
1100
1095
1105
1101
1130
1126
1128
1117
1094
1125
1096
1127
1127
1124
1101
1125
1127
1100
1109
1096
1140
1111
1096
1086
1102
1129
1115
1129
1100
1082
1122
1100
1099
1127
1125
1094
1103
1124
1124
1102
1098
1103
1108
1117
1098
1090
1168
1166
1103
1129
1105
1128
1126
1099
1093
1136
1128
1101
1124
1125
1102
1111
1125
1105
1098
1109
1111
1104
1105
1093
1140
1106
1132
1098
1124
1101
1126
1107
1108
1114
1129
1127
1099
1125
1125
1088
1102
1111
1100
1106
1097
1097
1107
1101
1085
1088
1087
1107
1085
1130
1118
1087
1083
1126
1100
1123
1129
1088
1127
1125
1213
1130
1110
1103
1104
1109
1101
1102
1099
1096
1131
1131
1100
1125
1126
1106
1130
1127
1210
1133
1261
1276
1128
1117
1128
1103
1103
1094
1103
1139
1094
1133
1096
1095
1126
1125
1109
1089
1126
1124
1102
1125
1126
1088
1093
1123
1111
1109
1097
1096
1095
1105
1134
1097
1205
1150
1131
1127
1104
1111
1272
1139
1133
1128
1126
1100
1126
1128
1111
1118
1111
1115
1143
1106
1095
1093
1103
1102
1128
1101
1124
1128
1097
1167
1128
1128
1106
1132
1133
1125
1113
1111
1117
1114
1112
1114
1099
1106
1093
1128
1103
1098
1128
1305
1207
1131
1132
1129
1114
1124
1249
1131
1131
1130
1125
1112
1100
1100
1112
1099
1092
1130
1104
1140
1152
1108
1106
1094
1125
1098
1123
1215
1122
1263
1330
1139
1131
1109
1100
1104
1095
1132
1146
1107
1110
1125
1100
1099
1126
1106
1100
1127
1128
1126
1104
1125
1129
1102
1103
1170
1110
1116
1105
1101
1104
1112
1135
1111
1095
1253
1222
1127
1136
1129
1127
1125
1152
1128
1107
1125
1114
1115
1119
1118
1158
1213
1117
1103
1357
1136
1103
1132
1104
1137
1157
1210
1126
1132
1129
1100
1134
1130
1131
1126
1112
1108
1109
1111
1110
1263
1134
1138
1108
1098
1106
1145
1116
1109
1132
1093
1130
1119
1127
1130
1105
1101
1153
1153
1135
1127
1131
1117
1129
1127
1108
1097
1130
1127
1100
1110
1125
1132
1107
1095
1114
1121
1123
1108
1096
1100
1093
1094
1217
1122
1136
1130
1107
1119
1131
1247
1131
1136
1132
1103
1127
1127
1109
1207
1190
1131
1125
1102
1093
1131
1107
1096
1134
1088
1106
1109
1156
1108
1127
1128
1127
1099
1126
1130
1117
1116
1103
1112
1107
1101
1089
1091
1089
1100
1131
1101
1124
1128
1103
1097
1128
1127
1105
1087
1125
1128
1117
1114
1104
1104
1113
1214
1142
1104
1136
1233
1123
1106
1130
1230
1138
1092
1216
1118
1134
1130
1201
1172
1152
1171
1145
1123
1118
1106
1111
1092
1097
1103
1110
1137
1127
1098
1097
1105
1128
1098
1290
1238
1131
1133
1129
1111
1134
1118
1225
1123
1111
1093
1098
1100
1100
1135
1112
1096
1099
1129
1112
1241
1142
1122
1096
1127
1129
1120
1128
1112
1117
1103
1102
1115
1126
1133
1105
1126
1103
1125
1094
1105
1091
1238
1142
1113
1131
1131
1106
1101
1104
1139
1118
1106
1101
1087
1094
1099
1234
1128
1136
1133
1104
1107
1132
1128
1104
1126
1128
1127
1099
1125
1107
1109
1127
1120
1109
1106
1104
1097
1091
1136
1107
1281
1127
1142
1128
1122
1131
1130
1129
1142
1126
1126
1096
1111
1127
1106
1109
1089
1111
1093
1097
1132
1102
1111
1129
1128
1105
1100
1129
1129
1093
1096
1127
1127
1108
1093
1105
1119
1109
1091
1103
1112
1097
1092
1130
1117
1129
1126
1098
1099
1101
1129
1098
1125
1218
1157
1133
1136
1108
1127
1132
1215
1142
1107
1177
1230
1109
1094
1104
1135
1104
1125
1127
1106
1091
1232
1119
1142
1123
1112
1107
1094
1088
1137
1175
1108
1130
1108
1127
1119
1130
1099
1211
1141
1115
1131
1130
1127
1103
1131
1129
1095
1103
1129
1139
1101
1125
1128
1154
1125
1092
1098
1100
1109
1105
1130
1106
1130
1128
1091
1105
1093
1127
1103
1126
1223
1121
1104
1089
1095
1115
1132
1100
1120
1110
1101
1087
1103
1126
1095
1126
1101
1126
1095
1097
1099
1127
1127
1096
1106
1125
1126
1105
1098
1121
1105
1111
1102
1099
1121
1116
1130
1105
1096
1130
1129
1100
1273
1276
1124
1139
1131
1128
1101
1130
1146
1139
1126
1114
1101
1115
1094
1093
1129
1102
1126
1127
1097
1103
1101
1127
1101
1129
1128
1091
1095
1126
1118
1117
1122
1105
1118
1108
1107
1088
1097
1132
1095
1125
1111
1128
1124
1119
1129
1091
1090
1113
1128
1125
1127
1100
1110
1108
1120
1102
1140
1100
1094
1099
1131
1098
1136
1130
1124
1119
1085
1126
1125
1102
1126
1126
1092
1086
1122
1106
1120
1114
1104
1103
1098
1245
1261
1135
1101
1134
1096
1127
1104
1123
1134
1125
1125
1098
1144
1150
1128
1108
1121
1112
1111
1116
1095
1086
1103
1089
1105
1186
1149
1129
1109
1104
1131
1128
1126
1102
1125
1127
1096
1113
1096
1120
1118
1113
1117
1099
1097
1092
1129
1101
1129
1127
1125
1106
1093
1127
1106
1251
1140
1129
1106
1130
1114
1115
1138
1131
1141
1128
1127
1128
1101
1110
1132
1125
1100
1127
1239
1139
1112
1127
1206
1162
1122
1164
1196
1182
1104
1154
1108
1131
1152
1101
1101
1239
1222
1118
1131
1126
1110
1094
1127
1126
1099
1105
1114
1116
1111
1100
1108
1104
1097
1130
1097
1097
1128
1131
1108
1106
1145
1144
1119
1127
1126
1125
1103
1103
1154
1131
1111
1118
1107
1104
1094
1097
1122
1100
1130
1125
1101
1123
1104
1104
1102
1129
1125
1101
1125
1212
1116
1113
1120
1120
1117
1107
1100
1095
1103
1133
1097
1098
1129
1127
1125
1102
1126
1127
1097
1227
1256
1224
1157
1128
1121
1128
1108
1111
1178
1165
1134
1172
1148
1175
1138
1143
1138
1172
1134
1139
1144
1129
1125
1154
1127
1132
1215
4953
1222
1165
1176
1144
1172
1152
1132
1127
1124
1173
1138
1131
1141
1125
1136
1125
1157
1148
1231
4956
1216
1176
1163
1154
1168
1143
1160
1151
1150
1178
1148
1133
1127
1141
1132
1132
1129
1185
5035
1216
1177
1180
1137
1169
1143
1132
1143
1139
1166
1136
1131
1138
1126
1141
1145
1131
1138
1232
4951
1228
1167
1170
1140
1165
1145
1144
1125
1136
1187
1135
1130
1130
1139
1130
1138
1136
1136
1254
4962
1248
1176
1184
1154
1167
1140
1131
1138
1130
1165
1144
1131
1131
1127
1143
1136
1146
1181
5035
1219
1174
1181
1142
1163
1140
1135
1139
1139
1171
1132
1138
1139
1129
1133
1138
1139
1138
1230
4950
1225
1176
1177
1144
1167
1139
1139
1135
1133
1167
1134
1143
1148
1167
1139
1140
1141
1179
5042
1218
1176
1167
1141
1171
1131
1133
1137
1137
1160
1134
1141
1142
1130
1128
1136
1138
1149
1241
4951
1222
1175
1176
1139
1166
1142
1136
1142
1134
1172
1146
1132
1139
1132
1133
1159
1141
1193
4988
1219
1167
1167
1141
1175
1147
1154
1155
1146
1246
1141
1142
1138
1145
1152
1134
1131
1208
4994
1183
1118
1118
1108
1100
1095
1103
1124
1217
1121
1139
1130
1128
1120
1208
1143
1110
1131
1105
1122
1111
1107
1096
1099
1103
1120
1133
1107
1121
1129
1131
1113
1088
1121
1111
1098
1225
1141
1121
1224
1267
1154
1120
1109
1117
1106
1094
1246
1129
1115
1131
1128
1101
1102
1130
1116
1093
1120
1127
1146
1182
1263
1214
1136
1133
1130
1104
1205
1142
1114
1101
1108
1129
1125
1112
1100
1110
1097
1094
1127
1115
1209
1141
1105
1112
1131
1128
1103
1118
1130
1322
1160
1153
1191
1252
1136
1162
1126
1120
1158
1110
1104
1126
1159
1121
1126
1129
1108
1104
1122
1129
1097
1100
1119
1129
1107
1116
1120
1108
1112
1089
1108
1104
1094
1132
1091
1100
1122
1127
1099
1099
1122
1126
1108
1208
1141
1102
1102
1099
1119
1134
1108
1104
1110
1204
1168
1158
1107
1102
1095
1128
1102
1106
1126
1119
1131
1127
1127
1105
1126
1214
1123
1130
1112
1105
1105
1093
1093
1101
1106
1101
1130
1104
1085
1126
1106
1096
1128
1128
1091
1130
1128
1127
1102
1102
1119
1108
1120
1111
1103
1108
1090
1130
1109
1105
1143
1146
1107
1099
1130
1128
1098
1125
1128
1098
1096
1099
1092
1132
1103
1110
1108
1104
1094
1101
1098
1090
1130
1127
1101
1099
1093
1127
1102
1227
1146
1106
1128
1216
1132
1119
1136
1109
1110
1105
1096
1128
1113
1134
1101
1104
1128
1128
1096
1106
1130
1129
1121
1152
1134
1131
1101
1094
1117
1118
1114
1116
1105
1104
1103
1099
1132
1106
1128
1097
1103
1095
1091
1128
1099
1127
1092
1125
1105
1128
1128
1119
1114
1115
1110
1106
1098
1099
1105
1140
1092
1127
1105
1125
1107
1109
1098
1128
1128
1104
1126
1214
1101
1094
1128
1148
1124
1114
1106
1097
1094
1088
1087
1092
1097
1247
1142
1126
1135
1132
1101
1171
1130
1127
1165
1105
1092
1131
1109
1128
1133
1103
1124
1127
1128
1112
1121
1126
1108
1102
1095
1090
1114
1132
1102
1102
1109
1128
1098
1108
1132
1126
1128
1100
1128
1129
1126
1119
1104
1134
1130
1105
1100
1101
1105
1093
1131
1101
1128
1129
1128
1102
1093
1214
1124
1135
1130
1128
1110
1128
1110
1110
1125
1099
1109
1108
1096
1095
1097
1141
1098
1127
1100
1088
1125
1106
1109
1267
1278
1129
1133
1132
1099
1108
1125
1116
1165
1106
1114
1134
1105
1131
1098
1098
1095
1127
1091
1092
1084
1096
1089
1095
1128
1124
1093
1124
1102
1126
1118
1093
1098
1103
1132
1100
1127
1099
1124
1125
1093
1097
1085
1124
1104
1124
1131
1212
1123
1131
1100
1110
1138
1099
1093
1099
1088
1130
1101
1084
1088
1126
1125
1145
1127
1115
1098
1130
1098
1091
1097
1126
1126
1099
1101
1107
1108
1107
1093
1094
1102
1092
1089
1161
1169
1101
1129
1100
1093
1090
1125
1100
1214
1140
1104
1127
1129
1101
1108
1122
1107
1103
1101
1095
1129
1106
1215
1105
1130
1108
1126
1099
1099
1094
1142
1145
1105
1126
1126
1113
1089
1095
1106
1109
1109
1105
1093
1102
1090
1093
1104
1134
1129
1125
1097
1096
1130
1117
1126
1126
1126
1113
1210
1101
1246
1131
1110
1113
1109
1092
1218
1118
1100
1095
1215
1133
1142
1129
1100
1137
1128
1217
1120
1133
1129
1095
1205
1228
1108
1119
1097
1091
1092
1113
1143
1135
1110
1131
1128
1104
1102
1093
1125
1100
1124
1124
1127
1101
1092
1105
1105
1120
1102
1087
1102
1133
1107
1213
1123
1133
1129
1102
1091
1101
1125
1104
1126
1090
1098
1130
1126
1091
1108
1120
1106
1100
1101
1099
1145
1131
1101
1104
1087
1097
1130
1126
1110
1128
1126
1126
1108
1126
1126
1092
1097
1115
1108
1108
1102
1097
1095
1107
1086
1088
1090
1130
1128
1128
1114
1167
1255
1125
1134
1128
1126
1104
1083
1089
1136
1130
1120
1108
1113
1109
1097
1091
1100
1093
1130
1103
1139
1148
1100
1100
1128
1127
1096
1107
1126
1125
1108
1107
1119
1107
1105
1103
1107
1101
1094
1128
1091
1097
1127
1129
1098
1102
1129
1127
1112
1215
1138
1167
1244
1104
1139
1105
1128
1127
1093
1093
1124
1128
1212
1157
1151
1225
4963
1160
1146
1187
1137
1176
1160
1198
1142
1146
1140
1172
1137
1133
1136
1139
1131
1136
1133
1141
1206
4960
1214
1168
1186
1137
1166
1134
1142
1132
1125
1170
1131
1132
1129
1139
1132
1144
1144
1137
1230
4944
1239
1173
1164
1148
1166
1127
1142
1140
1137
1168
1145
1132
1125
1146
1146
1131
1144
1216
5011
1229
1172
1174
1137
1166
1143
1136
1136
1143
1176
1128
1132
1147
1132
1133
1135
1139
1186
4995
1229
1169
1166
1143
1164
1139
1132
1137
1136
1161
1143
1145
1131
1137
1139
1131
1139
1138
1227
4960
1242
1126
1104
1209
1199
1135
1130
1208
1122
1110
1147
1133
1130
1130
1216
1119
1134
1102
1110
1122
1112
1105
1105
1097
1099
1101
1097
1108
1129
1101
1092
1120
1110
1106
1120
1129
1106
1124
1099
1125
1105
1103
1114
1098
1105
1114
1097
1101
1095
1131
1111
1098
1209
1141
1109
1107
1136
1259
1199
1208
1229
1125
1149
1148
1134
1121
1113
1113
1114
1098
1108
1125
1104
1121
1128
1105
1102
1096
1126
1108
1120
1214
1124
1107
1127
1117
1109
1122
1128
1127
1107
1119
1129
1117
1106
1133
1130
1112
1208
1224
1132
1135
1131
1111
1140
1114
1105
1122
1098
1098
1099
1108
1094
1130
1131
1158
1100
1149
1106
1120
1130
1102
1110
1207
1143
1117
1119
1099
1100
1111
1101
1088
1100
1095
1108
1220
1116
1131
1103
1099
1258
1276
1143
1117
1122
1132
1105
1102
1128
1109
1248
1111
1178
1123
1124
1217
1142
1114
1211
1143
1130
1134
1217
1223
1121
1138
1263
1157
1139
1117
1118
1113
1109
1096
1113
1103
1111
1130
1104
1097
1098
1098
1126
1099
1121
1106
1118
1129
1101
1101
1207
1120
1111
1124
1127
1102
1103
1098
1093
1098
1099
1094
1130
1103
1122
1103
1225
1208
1223
1140
1117
1121
1244
1127
1108
1136
1097
1115
1115
1134
1112
1110
1237
1186
1117
1212
1145
1109
1098
1129
1129
1108
1204
1141
1113
1131
1112
1127
1122
1108
1096
1096
1097
1109
1129
1103
1122
1130
1213
1124
1140
1132
1110
1204
1141
1210
1148
1134
1106
1121
1111
1112
1105
1104
1092
1102
1119
1093
1130
1131
1120
1113
1098
1112
1130
1131
1129
1104
1117
1212
1124
1111
1115
1098
1124
1103
1124
1097
1102
1126
1106
1103
1092
1121
1096
1101
1121
1128
1102
1098
1120
1128
1108
1205
1129
1175
1185
1114
1101
1107
1110
1138
1130
1110
1099
1112
1102
1106
1130
1127
1117
1119
1142
1128
1126
1130
1103
1113
1109
1104
1109
1108
1100
1105
1105
1133
1096
1126
1113
1119
1099
1105
1126
1130
1127
1109
1119
1126
1099
1098
1102
1123
1104
1097
1099
1112
1114
1097
1130
1107
1124
1129
1127
1100
1102
1128
1099
1133
1129
1127
1110
1119
1106
1103
1152
1157
1123
1115
1098
1092
1108
1100
1095
1131
1100
1122
1105
1102
1156
1259
1143
1113
1206
1141
1134
1114
1129
1117
1120
1112
1102
1094
1105
1133
1101
1210
1116
1132
1107
1104
1210
1142
1130
1104
1118
1143
1113
1111
1123
1106
1118
1112
1096
1109
1099
1133
1113
1125
1135
1130
1098
1096
1127
1126
1107
1119
1128
1126
1100
1099
1101
1130
1097
1093
1102
1119
1107
1089
1097
1097
1127
1129
1103
1203
1115
1130
1107
1119
1135
1118
1123
1130
1100
1108
1131
1123
1112
1101
1109
1101
1103
1238
1192
1117
1123
1131
1100
1111
1133
1145
1112
1230
1229
1142
1114
1111
1121
1102
1111
1103
1102
1099
1095
1091
1093
1109
1123
1126
1104
1095
1106
1120
1102
1117
1125
1111
1126
1126
1104
1122
1102
1098
1095
1116
1097
1093
1097
1095
1129
1126
1141
1244
1148
1103
1093
1220
1140
1104
1124
1127
1139
1148
1118
1114
1108
1104
1104
1106
1094
1093
1129
1106
1118
1098
1096
1098
1121
1125
1110
1207
1143
1131
1100
1116
1183
1187
1107
1109
1104
1103
1095
1123
1105
1133
1208
1140
1104
1132
1127
1096
1099
1120
1217
1127
1131
1112
1124
1106
1106
1102
1104
1098
1109
1148
1106
1209
1141
1108
1103
1208
1143
1104
1126
1127
1106
1310
1274
1136
1130
1114
1174
1115
1095
1118
1212
1126
1101
1226
1139
1131
1105
1102
1103
1207
1245
1127
1136
1229
1120
1112
1132
1175
1122
1102
1099
1120
1112
1128
1095
1101
1097
1121
1096
1100
1135
1147
1159
1256
1139
1215
1125
1113
1126
1118
1121
1111
1101
1103
1095
1132
1098
1106
1129
1126
1105
1101
1126
1127
1105
1116
1128
1100
1101
1095
1097
1128
1096
1105
1111
1113
1096
1093
1099
1094
1129
1214
1117
1107
1094
1097
1109
1123
1124
1104
1116
1127
1126
1126
1122
1114
1119
1101
1088
1103
1097
1129
1100
1098
1103
1121
1098
1102
1120
1125
1112
1123
1127
1125
1101
1116
1106
1123
1104
1111
1122
1100
1107
1104
1131
1115
1238
1261
1127
1101
1095
1124
1103
1205
1139
1125
1106
1207
1120
1125
1126
1110
1102
1096
1111
1120
1105
1105
1129
1101
1129
1101
1097
1106
1119
1125
1128
1100
1206
1153
1115
1116
1113
1097
1110
1100
1099
1108
1100
1130
1097
1111
1120
1126
1096
1107
1211
1139
1109
1124
1127
1130
1107
1098
1099
1129
1101
1112
1155
1119
1100
1104
1100
1096
1212
1138
1125
1124
1131
1108
1125
1128
1128
1104
1117
1126
1097
1119
1139
1166
1205
1116
1108
1097
1164
1133
1101
1100
1120
1207
1116
1111
1124
1126
1106
1102
1122
1126
1103
1101
1128
1116
1100
1095
1095
1106
1097
1128
1100
1110
1119
1127
1104
1108
1125
1126
1102
1117
1223
1145
1133
1114
1101
1116
1097
1101
1091
1102
1093
1172
1110
1163
1126
1123
1103
1094
1110
1102
1092
1098
1089
1105
1121
1126
1097
1113
1106
1105
1109
1106
1096
1130
1103
1128
1106
1098
1093
1121
1125
1102
1119
1242
1193
1105
1206
1139
1111
1112
1118
1132
1200
1149
1120
1122
1107
1133
1112
1096
1126
1246
1125
1111
1129
1104
1125
1127
1127
1101
1117
1126
1122
1136
1120
1113
1102
1089
1097
1097
1104
1095
1130
1112
1124
1108
1095
1104
1122
1128
1106
1102
1123
1130
1098
1112
1119
1116
1115
1096
1105
1103
1096
1214
1138
1132
1133
1216
1136
1136
1251
1222
1118
1134
1131
1105
1095
1101
1133
1119
1110
1114
1105
1106
1098
1130
1117
1240
1224
1128
1100
1136
1128
1105
1206
1250
1134
1134
1133
1121
1135
1112
1122
1113
1118
1103
1101
1110
1099
1131
1126
1108
1094
1106
1103
1093
1227
1249
1124
1134
1272
1139
1143
1124
1116
1121
1100
1095
1109
1093
1094
1129
1102
1206
1122
1116
1129
1128
1129
1108
1208
1141
1112
1112
1134
1112
1114
1107
1099
1093
1107
1133
1096
1114
1128
1129
1095
1097
1330
1285
1130
1132
1235
1129
1133
1108
1214
1173
1252
1228
1139
1130
1113
1110
1105
1107
1262
1138
1103
1130
1102
1102
1121
1132
1107
1119
1128
1127
1104
1112
1124
1109
1122
1112
1113
1101
1099
1124
1109
1099
1121
1128
1101
1103
1128
1126
1122
1204
1145
1111
1127
1117
1108
1191
1123
1117
1100
1112
1104
1255
1152
1130
1098
1101
1091
1100
1130
1108
1122
1130
1127
1103
1117
1130
1116
1132
1112
1103
1110
1098
1144
1109
1126
1118
1123
1112
1122
1100
1108
1100
1272
1280
1139
1136
1132
1111
1104
1126
1111
1177
1114
1116
1099
1115
1125
1098
1112
1120
1256
1122
1113
1123
1142
1174
1275
1146
1102
1103
1100
1130
1104
1118
1128
1131
1111
1118
1125
1113
1129
1109
1109
1107
1094
1093
1098
1143
1100
1212
1117
1134
1106
1102
1108
1137
1130
1106
1118
1127
1128
1108
1104
1124
1110
1116
1103
1116
1100
1094
1246
1138
1138
1131
1128
1101
1132
1148
1101
1130
1123
1128
1105
1117
1111
1221
1202
1130
1120
1115
1112
1125
1127
1104
1236
1372
1138
1107
1130
1104
1122
1129
1128
1112
1204
1145
1115
1125
1124
1118
1113
1100
1097
1095
1098
1097
1130
1100
1091
1243
1237
1144
1134
1130
1106
1121
1215
1139
1131
1147
1122
1122
1108
1106
1100
1131
1136
1097
1108
1210
1143
1107
1098
1123
1213
1120
1133
1129
1127
1103
1110
1123
1120
1113
1108
1104
1101
1115
1131
1097
1102
1122
1127
1105
1095
1093
1122
1184
1252
1260
1131
1225
1125
1112
1127
1124
1159
1111
1100
1139
1244
1143
1147
1132
1104
1098
1097
1122
1108
1207
1144
1105
1095
1208
1117
1127
1114
1108
1115
1105
1096
1092
1096
1095
1129
1108
1103
1120
1100
1101
1096
1211
1140
1106
1125
1130
1105
1104
1173
1118
1120
1110
1105
1113
1140
1133
1098
1107
1121
1212
1124
1136
1141
1146
1119
1209
1144
1109
1131
1110
1118
1114
1113
1092
1097
1101
1093
1130
1105
1097
1272
1217
1138
1134
1135
1113
1120
1125
1125
1116
1118
1106
1131
1106
1098
1113
1100
1095
1149
1103
1113
1125
1126
1102
1096
1109
1126
1101
1115
1126
1104
1095
1120
1212
1147
1150
1114
1128
1116
1102
1101
1100
1129
1099
1094
1099
1120
1125
1100
1120
1127
1126
1099
1116
1125
1101
1106
1109
1108
1122
1114
1104
1097
1100
1129
1097
1100
1090
1239
1221
1126
1108
1130
1112
1207
1145
1105
1107
1227
1137
1115
1121
1107
1264
1120
1106
1115
1139
1136
1108
1123
1145
1206
1122
1102
1125
1129
1126
1100
1202
1143
1104
1108
1293
1134
1129
1120
1149
1108
1102
1154
1102
1101
1122
1228
1131
1102
1233
1138
1106
1119
1127
1101
1109
1154
1128
1127
1097
1108
1111
1097
1094
1128
1101
1119
1127
1095
1095
1111
1115
1107
1117
1208
1138
1107
1130
1115
1109
1115
1107
1108
1108
1100
1095
1096
1139
1100
1125
1112
1205
1125
1103
1103
1122
1231
1253
1273
1221
1129
1115
1130
1111
1111
1108
1170
1113
1110
1219
1113
1112
1132
1216
1136
1134
1127
1129
1104
1117
1125
1098
1151
1136
1121
1122
1116
1116
1098
1100
1093
1129
1120
1100
1120
1125
1100
1106
1125
1107
1123
1126
1128
1103
1117
1210
1118
1126
1117
1109
1139
1099
1095
1093
1097
1092
1129
1107
1092
1118
1099
1097
1122
1127
1099
1135
1130
1126
1112
1101
1102
1108
1115
1102
1123
1125
1095
1100
1098
1097
1274
1282
1133
1103
1129
1128
1113
1119
1127
1156
1105
1205
1124
1127
1106
1104
1101
1098
1095
1106
1106
1097
1131
1127
1111
1117
1098
1107
1090
1208
1139
1108
1126
1128
1159
1106
1116
1122
1104
1102
1096
1105
1105
1129
1101
1098
1220
1162
1100
1106
1124
1125
1101
1118
1126
1211
1118
1112
1133
1099
1221
1140
1133
1107
1118
1127
1103
1126
1215
1140
1112
1118
1129
1115
1091
1098
1111
1124
1107
1100
1101
1137
1099
1267
1140
1132
1129
1101
1108
1129
1125
1112
1231
1141
1109
1108
1125
1112
1148
1135
1105
1098
1115
1095
1093
1103
1091
1132
1128
1111
1123
1103
1101
1254
1214
1223
1122
1133
1099
1118
1115
1110
1151
1110
1100
1095
1095
1117
1099
1129
1109
1123
1108
1104
1098
1127
1125
1103
1091
1123
1125
1111
1103
1111
1108
1117
1097
1101
1102
1095
1142
1125
1100
1128
1340
1138
1133
1131
1129
1109
1124
1105
1136
1191
1107
1265
1140
1135
1216
1126
1129
1127
1102
1107
1159
1108
1119
1103
1110
1093
1098
1131
1100
1099
1127
1124
1106
1101
1128
1126
1099
1094
1125
1215
1116
1102
1106
1114
1107
1112
1094
1104
1119
1173
1214
1127
1110
1132
1101
1093
1129
1127
1109
1126
1130
1103
1098
1126
1097
1128
1119
1107
1128
1107
1099
1093
1098
1095
1098
1130
1105
1129
1105
1100
1130
1215
1141
1113
1131
1132
1107
1104
1122
1112
1109
1118
1106
1103
1209
1177
1098
1103
1135
1130
1141
1130
1102
1160
1131
1096
1218
1140
1118
1131
1108
1134
1109
1120
1113
1108
1098
1100
1099
1094
1132
1127
1112
1097
1092
1126
1099
1124
1131
1109
1091
1125
1127
1114
1115
1116
1119
1109
1098
1097
1112
1132
1102
1127
1107
1125
1226
1122
1130
1266
1124
1143
1147
1278
1131
1113
1124
1137
1127
1114
1146
1110
1134
1130
1116
1104
1129
1126
1102
1129
1131
1207
1119
1150
1135
1108
1285
1202
1147
1130
1111
1115
1109
1100
1101
1233
1130
1136
1133
1115
1095
1127
1127
1109
1206
1148
1112
1120
1131
1105
1127
1171
1121
1115
1116
1133
1104
1122
1105
1131
1107
1124
1117
1190
1221
1209
1141
1113
1100
1255
1222
1133
1119
1167
1122
1119
1158
1104
1103
1101
1158
1108
1127
1223
1120
1107
1124
1244
1135
1099
1128
1127
1102
1120
1120
1115
1117
1120
1112
1100
1094
1130
1098
1102
1123
1127
1113
1119
1186
1175
1122
1207
1294
1132
1135
1111
1128
1170
1116
1109
1107
1103
1140
1132
1103
1093
1088
1104
1093
1118
1128
1103
1220
1142
1115
1127
1129
1100
1110
1117
1104
1104
1107
1102
1098
1098
1124
1114
1123
1109
1118
1093
1110
1128
1130
1126
1112
1120
1150
1128
1111
1111
1186
1135
1113
1112
1091
1103
1131
1128
1115
1121
1127
1129
1103
1096
1122
1116
1093
1120
1212
1134
1136
1138
1118
1106
1109
1097
1114
1103
1093
1193
1188
1216
1143
1116
1099
1127
1106
1132
1234
1221
1121
1132
1131
1121
1135
1111
1109
1107
1112
1199
1117
1228
1124
1132
1108
1119
1097
1109
1108
1113
1124
1107
1206
1141
1130
1115
1142
1124
1127
1109
1099
1104
1107
1130
1097
1113
1126
1128
1101
1098
1210
1146
1107
1138
1128
1127
1107
1098
1104
1121
1112
1127
1125
1120
1094
1100
1131
1113
1129
1255
1148
1128
1106
1124
1108
1119
1129
1102
1120
1126
1111
1135
1199
1183
1117
1103
1118
1129
1100
1098
1091
1130
1104
1096
1128
1103
1126
1128
1127
1108
1125
1128
1102
1124
1124
1103
1102
1090
1084
1089
1097
1094
1130
1110
1124
1091
1093
1107
1132
1226
1122
1099
1140
1146
1113
1108
1129
1107
1103
1099
1089
1098
1094
1085
1082
1106
1132
1126
1098
1093
1126
1127
1105
1124
1125
1099
1129
1126
1099
1119
1108
1102
1090
1129
1089
1085
1096
1091
1128
1124
1099
1126
1088
1097
1128
1246
1269
1125
1132
1221
1133
1137
1105
1104
1158
1128
1112
1098
1132
1099
1124
1097
1086
1091
1083
1094
1091
1129
1098
1094
1125
1129
1098
1096
1123
1119
1109
1103
1101
1102
1090
1134
1093
1094
1128
1127
1096
1096
1126
1125
1097
1125
1128
1091
1128
1126
1101
1123
1109
1170
1106
1113
1102
1088
1099
1097
1152
1149
1103
1098
1110
1102
1127
1126
1125
1097
1127
1126
1102
1105
1120
1116
1105
1114
1094
1128
1102
1128
1104
1273
1178
1369
1130
1139
1128
1243
1127
1249
1257
1125
1101
1161
1127
1116
1107
1158
1124
1105
1088
1215
1122
1136
1131
1105
1107
1125
1127
1103
1140
1232
1126
1143
1130
1103
1141
1106
1098
1096
1107
1093
1092
1106
1093
1130
1127
1099
1125
1107
1095
1131
1125
1162
1208
1104
1134
1113
1104
1129
1125
1103
1124
1127
1125
1101
1087
1110
1130
1101
1171
1116
1121
1117
1106
1109
1132
1105
1128
1113
1125
1103
1109
1313
1285
1225
1129
1131
1131
1105
1114
1120
1158
1134
1108
1097
1109
1099
1132
1097
1104
1127
1125
1112
1096
1129
1124
1114
1212
1141
1107
1102
1094
1106
1124
1112
1101
1108
1114
1100
1181
1124
1110
1134
1128
1123
1111
1103
1100
1135
1132
1129
1106
1128
1149
1126
1117
1132
1121
1115
1098
1106
1132
1103
1217
1114
1099
1090
1129
1099
1099
1128
1125
1107
1126
1125
1125
1113
1104
1099
1103
1109
1115
1097
1104
1090
1205
1180
1115
1105
1129
1151
1097
1098
1127
1169
1211
1139
1113
1095
1212
1124
1130
1103
1099
1103
1117
1123
1102
1099
1102
1132
1129
1113
1103
1088
1096
1100
1129
1092
1098
1136
1130
1093
1108
1102
1103
1105
1104
1102
1099
1113
1096
1094
1167
1095
1130
1127
1110
1096
1253
1137
1098
1133
1130
1109
1124
1098
1118
1144
1097
1097
1106
1100
1130
1099
1094
1092
1146
1124
1096
1095
1108
1100
1129
1126
1099
1130
1128
1279
1211
1122
1126
1115
1104
1092
1098
1101
1196
1111
1207
1144
1137
1140
1136
1180
1138
1139
1136
1136
1147
1138
1132
1132
1212
4949
1226
1184
1177
1138
1171
1166
1134
1148
1135
1167
1134
1131
1159
1133
1143
1157
1146
1218
5042
1230
1172
1167
1149
1172
1136
1143
1146
1136
1165
1137
1147
1126
1133
1139
1136
1128
1164
1224
4943
1216
1174
1168
1137
1183
1148
1135
1136
1140
1181
1189
1143
1145
1140
1138
1143
1127
1209
5001
1223
1169
1169
1152
1166
1137
1134
1139
1153
1198
1149
1137
1143
1127
1140
1129
1124
1197
4983
1227
1172
1190
1137
1167
1145
1130
1144
1145
1161
1135
1135
1139
1130
1129
1143
1131
1185
4958
1226
1186
1170
1141
1165
1146
1154
1137
1135
1165
1140
1136
1128
1148
1147
1136
1129
1194
5014
1235
1173
1179
1165
1194
1170
1145
1139
1143
1169
1134
1134
1143
1137
1132
1135
1137
1212
4992
1219
1174
1168
1147
1186
1136
1134
1139
1135
1163
1139
1142
1126
1140
1138
1139
1125
1182
4936
1211
1173
1174
1146
1174
1134
1141
1135
1151
1176
1137
1127
1125
1149
1136
1143
1150
1195
5013
1224
1179
1185
1136
1170
1139
1134
1136
1145
1166
1154
1142
1126
1137
1136
1149
1133
1182
4978
1213
1179
1169
1144
1173
1138
1140
1132
1133
1161
1138
1147
1141
1143
1146
1132
1133
1182
4928
1225
1173
1168
1149
1166
1141
1134
1143
1140
1169
1135
1140
1154
1165
1148
1145
1134
1214
4991
1222
1170
1170
1149
1168
1135
1136
1141
1128
1168
1144
1133
1135
1128
1137
1134
1138
1186
4946
1221
1167
1178
1136
1172
1149
1134
1133
1139
1170
1136
1141
1138
1132
1136
1130
1150
1194
4977
1218
1170
1178
1137
1172
1137
1136
1159
1161
1174
1157
1138
1132
1132
1149
1144
1129
1212
4984
1222
1174
1170
1143
1171
1144
1130
1135
1133
1177
1133
1142
1138
1126
1142
1132
1139
1172
4945
1212
1175
1173
1139
1172
1135
1135
1143
1147
1164
1132
1137
1145
1141
1138
1138
1132
1190
4934
1244
1181
1189
1164
1178
1147
1149
1142
1138
1167
1128
1126
1142
1152
1133
1139
1149
1199
4989
1213
1169
1166
1144
1175
1137
1149
1131
1144
1168
1142
1148
1132
1130
1135
1136
1126
1131
1231
4894
1215
1168
1169
1138
1176
1141
1144
1143
1131
1179
1144
1137
1142
1134
1137
1147
1167
1212
4986
1233
1169
1168
1147
1171
1141
1142
1139
1142
1168
1136
1139
1134
1135
1139
1136
1138
1189
4953
1210
1183
1184
1142
1170
1134
1143
1139
1136
1167
1133
1167
1461
1147
1138
1135
1143
1197
1139
1144
1166
1146
1140
1142
1134
1150
1224
4948
1215
1185
1198
1144
1175
1150
1132
1129
1133
1173
1140
1137
1141
1133
1125
1142
1139
1174
4998
1224
1166
1171
1135
1182
1133
1138
1141
1131
1181
1136
1136
1125
1132
1149
1133
1133
1135
1233
4947
1216
1176
1165
1143
1165
1141
1151
1145
1137
1166
1134
1133
1148
1125
1146
1170
1138
1185
5043
1222
1173
1172
1144
1162
1140
1141
1133
1143
1163
1144
1142
1136
1127
1136
1144
1132
1163
1215
4946
1216
1175
1168
1136
1180
1135
1135
1131
1139
1171
1137
1136
1131
1133
1133
1146
1132
1146
1231
4964
1224
1174
1179
1135
1166
1141
1133
1148
1155
1179
1140
1141
1142
1134
1141
1137
1132
1181
4992
1217
1180
1174
1138
1168
1141
1143
1144
1128
1169
1140
1137
1133
1135
1139
1132
1134
1142
1236
4960
1215
1175
1166
1140
1177
1134
1143
1133
1135
1168
1133
1139
1143
1131
1131
1137
1134
1149
1243
4944
1229
1199
1190
1142
1178
1153
1136
1128
1129
1169
1132
1138
1132
1130
1137
1138
1137
1182
4984
1223
1183
1176
1135
1171
1137
1128
1144
1135
1164
1133
1137
1134
1133
1148
1128
1132
1140
1241
4955
1229
1175
1169
1144
1169
1151
1134
1136
1142
1163
1137
1134
1150
1142
1155
1147
1136
1234
5041
1222
1169
1168
1145
1161
1142
1135
1140
1138
1162
1144
1141
1136
1135
1136
1128
1142
1146
1233
4938
1210
1171
1168
1139
1172
1136
1126
1128
1137
1207
1137
1140
1137
1132
1140
1136
1129
1142
1252
4941
1215
1174
1168
1139
1166
1139
1143
1171
1141
1177
1140
1130
1149
1137
1133
1130
1133
1187
4987
1217
1168
1167
1138
1180
1143
1141
1140
1134
1168
1136
1149
1127
1130
1136
1130
1131
1126
1240
4946
1218
1174
1163
1143
1176
1140
1140
1133
1140
1175
1139
1144
1134
1133
1130
1137
1131
1138
1238
4965
1250
1180
1186
1136
1168
1139
1137
1148
1133
1164
1141
1132
1140
1128
1141
1134
1134
1184
5036
1217
1181
1165
1135
1169
1138
1136
1140
1131
1163
1133
1136
1133
1123
1133
1133
1135
1128
1202
4880
1268
1171
1173
1142
1194
1144
1134
1133
1138
1165
1144
1136
1153
1160
1141
1148
1140
1219
4983
1221
1179
1170
1154
1165
1135
1135
1143
1138
1160
1145
1131
1134
1135
1136
1132
1146
1180
4935
1235
1126
1123
1124
1102
1104
1136
1133
1130
1105
1210
1146
1106
1099
1120
1128
1100
1120
1117
1118
1119
1109
1104
1108
1102
1101
1142
1132
1129
1128
1113
1103
1102
1211
1122
1131
1131
1106
1148
1132
1103
1118
1117
1097
1098
1107
1099
1100
1111
1099
1102
1210
1128
1134
1184
1193
1113
1124
1128
1104
1117
1130
1107
1105
1120
1117
1111
1115
1097
1108
1115
1314
1288
1137
1137
1245
1134
1109
1252
1166
1117
1131
1250
1135
1135
1131
1115
1143
1102
1116
1111
1106
1117
1102
1102
1096
1131
1110
1128
1100
1095
1109
1123
1130
1130
1120
1208
1143
1132
1118
1143
1123
1122
1119
1104
1106
1102
1135
1106
1102
1122
1127
1130
1223
1145
1275
1136
1135
1258
1134
1148
1134
1143
1130
1117
1129
1166
1184
1127
1127
1107
1208
1143
1112
1096
1101
1210
1122
1133
1130
1109
1119
1130
1108
1125
1108
1116
1109
1097
1111
1094
1099
1097
1130
1108
1105
1130
1104
1108
1123
1128
1127
1104
1119
1215
1121
1109
1140
1113
1110
1101
1099
1128
1125
1131
1099
1104
1122
1129
1101
1104
1123
1128
1103
1118
1215
1141
1107
1108
1106
1146
1118
1109
1107
1102
1095
1100
1106
1098
1130
1127
1099
1104
1106
1126
1103
1117
1129
1113
1239
1267
1130
1133
1111
1113
1105
1110
1135
1191
1110
1097
1133
1104
1099
1108
1116
1119
1123
1214
1118
1101
1119
1126
1122
1113
1120
1119
1111
1108
1114
1115
1130
1103
1126
1116
1128
1099
1111
1096
1096
1102
1103
1096
1093
1092
1102
1096
1109
1110
1113
1103
1120
1126
1107
1107
1109
1102
1101
1215
1123
1138
1135
1111
1108
1132
1218
1132
1163
1139
1105
1215
1146
1127
1148
1112
1109
1114
1109
1097
1118
1101
1097
1153
1180
1110
1098
1095
1103
1111
1095
1101
1101
1098
1110
1104
1102
1112
1109
1110
1099
1108
1130
1107
1135
1098
1106
1130
1136
1132
1103
1131
1132
1106
1096
1099
1096
1100
1100
1115
1162
1122
1113
1115
1107
1110
1102
1127
1106
1086
1095
1106
1097
1098
1093
1097
1094
1088
1103
1106
1093
1094
1114
1128
1115
1106
1111
1109
1109
1104
1102
1103
1089
1106
1101
1100
1112
1109
1097
1098
1110
1112
1107
1113
1104
1099
1104
1204
1189
1116
1100
1124
1137
1110
1119
1110
1102
1104
1114
1116
1138
1133
1111
1104
1103
1103
1097
1094
1094
1111
1125
1104
1120
1114
1099
1107
1104
1104
1099
1096
1100
1092
1096
1097
1100
1092
1088
1101
1094
1097
1108
1098
1103
1117
1111
1116
1108
1096
1104
1101
1131
1109
1106
1153
1158
1111
1105
1131
1225
1123
1139
1135
1116
1225
1128
1119
1115
1105
1107
1106
1103
1096
1128
1111
1133
1132
1112
1094
1099
1096
1170
1187
1111
1103
1099
1099
1096
1119
1128
1109
1115
1113
1102
1097
1114
1100
1095
1102
1106
1104
1094
1097
1098
1089
1098
1124
1122
1098
1100
1109
1101
1118
1129
1108
1106
1099
1104
1107
1133
1101
1103
1134
1134
1114
1102
1133
1132
1105
1227
1181
1120
1098
1152
1125
1115
1116
1114
1125
1107
1145
1109
1110
1096
1099
1106
1097
1096
1100
1115
1104
1103
1093
1109
1106
1094
1112
1116
1131
1142
1119
1108
1106
1109
1139
1170
1281
1144
1137
1105
1103
1098
1114
1096
1102
1111
1101
1100
1112
1124
1105
1115
1108
1104
1103
1112
1130
1104
1107
1141
1224
1126
1110
1135
1138
1107
1138
1134
1241
1126
1118
1120
1118
1115
1109
1100
1110
1102
1131
1104
1121
1124
1103
1112
1109
1099
1098
1101
1097
1099
1089
1105
1100
1114
1128
1116
1118
1105
1118
1107
1098
1102
1100
1098
1097
1101
1094
1096
1096
1118
1103
1110
1108
1100
1107
1095
1113
1121
1110
1224
1165
1112
1100
1107
1120
1111
1115
1164
1104
1104
1117
1132
1234
1169
1141
1138
1135
1198
1217
1126
1132
1115
1109
1120
1114
1108
1114
1098
1103
1093
1097
1102
1089
1086
1091
1102
1091
1091
1093
1102
1095
1091
1110
1123
1109
1106
1109
1101
1106
1104
1131
1109
1129
1102
1130
1097
1103
1136
1138
1136
1105
1130
1133
1183
1182
1179
1171
1160
1234
4964
1159
1153
1185
1138
1191
1135
1182
1141
1131
1154
1167
1142
1131
1136
1153
1130
1139
1128
1138
1203
4943
1162
1147
1195
1141
1177
1131
1173
1144
1133
1137
1166
1155
1137
1131
1151
1132
1136
1150
1142
1209
4943
1155
1153
1186
1144
1188
1163
1171
1143
1146
1139
1164
1142
1148
1131
1143
1139
1157
1136
1140
1197
4952
1176
1172
1118
1105
1109
1110
1137
1109
1110
1133
1100
1102
1134
1136
1240
1142
1143
1139
1121
1108
1124
1107
1120
1160
1104
1114
1112
1125
1106
1113
1106
1171
1119
1100
1139
1154
1143
1135
1136
1113
1237
1146
1121
1114
1114
1110
1106
1106
1098
1091
1096
1096
1097
1096
1121
1102
1099
1109
1109
1108
1092
1108
1098
1168
1103
1125
1108
1099
1113
1102
1137
1107
1112
1097
1087
1103
1092
1097
1094
1110
1089
1093
1088
1099
1090
1097
1102
1119
1145
1119
1124
1149
1208
1126
1108
1118
1106
1116
1186
1224
1124
1106
1103
1101
1109
1104
1151
1106
1114
1101
1099
1104
1098
1176
1117
1110
1141
1137
1105
1096
1102
1095
1101
1095
1097
1094
1118
1102
1094
1102
1101
1120
1095
1108
1123
1107
1113
1107
1111
1144
1134
1140
1105
1116
1232
1149
1120
1126
1143
1222
1126
1143
1138
1136
1105
1101
1135
1109
1140
1136
1222
1131
1227
1300
1144
1126
1118
1123
1126
1126
1114
1118
1115
1103
1110
1122
1116
1255
1124
1288
1365
1142
1120
1138
1242
1148
1126
1182
1165
1114
1110
1179
1142
1119
1235
1142
1228
1151
1222
1124
1103
1141
1112
1109
1100
1100
1105
1096
1109
1127
1122
1113
1174
1118
1104
1100
1110
1102
1099
1094
1120
1117
1281
1125
1109
1141
1140
1112
1102
1096
1099
1188
1132
1110
1120
1120
1107
1104
1105
1109
1094
1095
1101
1116
1131
1108
1115
1103
1103
1109
1101
1100
1116
1103
1106
1175
1123
1117
1108
1101
1103
1198
1230
1123
1108
1100
1097
1103
1096
1094
1173
1113
1099
1101
1103
1115
1111
1117
1111
1106
1108
1115
1111
1101
1095
1102
1099
1108
1111
1095
1093
1098
1100
1103
1106
1112
1117
1108
1101
1104
1111
1122
1102
1112
1108
1106
1122
1097
1096
1097
1103
1113
1176
1112
1099
1101
1097
1103
1097
1096
1095
1101
1104
1103
1126
1106
1109
1104
1115
1114
1097
1097
1104
1108
1091
1100
1098
1096
1096
1110
1098
1095
1109
1096
1088
1183
1192
1166
1146
1124
1120
1112
1106
1105
1245
1128
1106
1108
1138
1102
1113
1137
1251
1129
1116
1137
1138
1107
1107
1111
1107
1117
1111
1104
1112
1096
1104
1093
1117
1098
1096
1102
1106
1105
1095
1101
1098
1098
1096
1099
1096
1113
1122
1109
1106
1110
1119
1132
1107
1138
1132
1115
1103
1104
1106
1094
1098
1103
1094
1095
1102
1099
1101
1162
1131
1120
1116
1106
1116
1133
1133
1110
1128
1109
1134
1103
1100
1094
1097
1193
1184
1107
1122
1099
1099
1101
1098
1116
1171
1122
1107
1110
1103
1112
1102
1141
1114
1136
1137
1135
1116
1130
1124
1105
1103
1110
1104
1099
1096
1094
1102
1120
1108
1184
1118
1108
1105
1095
1110
1096
1094
1102
1102
1108
1097
1106
1097
1101
1088
1104
1100
1095
1100
1105
1107
1106
1120
1104
1101
1104
1097
1133
1099
1099
1135
1136
1114
1105
1135
1134
1105
1133
1137
1145
1131
1101
1116
1117
1121
1114
1109
1106
1180
1223
1119
1100
1101
1102
1103
1097
1096
1147
1122
1097
1102
1097
1098
1106
1106
1110
1111
1116
1109
1104
1101
1091
1099
1096
1096
1096
1113
1095
1097
1100
1096
1107
1099
1115
1093
1096
1089
1108
1121
1107
1110
1116
1124
1104
1115
1101
1098
1104
1098
1108
1112
1103
1104
1100
1096
1099
1098
1116
1100
1101
1107
1110
1130
1107
1119
1107
1103
1109
1091
1105
1099
1094
1098
1100
1098
1097
1103
1095
1096
1093
1109
1097
1095
1283
1129
1131
1115
1119
1104
1099
1102
1103
1129
1109
1118
1105
1095
1100
1121
1089
1150
1111
1098
1098
1098
1095
1095
1119
1105
1114
1098
1215
1122
1100
1126
1093
1108
1103
1125
1097
1094
1108
1098
1100
1087
1120
1096
1103
1095
1132
1123
1098
1113
1099
1122
1099
1105
1114
1100
1138
1134
1104
1095
1099
1132
1116
1151
1176
1198
1150
1231
1130
1116
1106
1093
1097
1097
1102
1094
1099
1184
1120
1114
1106
1098
1102
1158
1264
1225
1122
1142
1137
1138
1111
1088
1141
1109
1095
1094
1086
1099
1092
1115
1104
1119
1109
1103
1115
1104
1096
1087
1099
1092
1099
1094
1089
1092
1106
1120
1102
1139
1100
1114
1090
1093
1109
1118
1099
1104
1116
1110
1101
1100
1108
1096
1135
1103
1094
1100
1100
1102
1134
1137
1121
1133
1135
1133
1106
1099
1121
1107
1105
1105
1102
1104
1095
1129
1108
1104
1088
1096
1110
1101
1090
1094
1099
1087
1107
1096
1110
1170
1224
1146
1113
1114
1104
1109
1095
1095
1140
1106
1101
1098
1102
1100
1101
1104
1091
1094
1094
1101
1096
1097
1094
1110
1116
1106
1116
1111
1099
1087
1099
1091
1099
1088
1108
1088
1098
1200
1102
1096
1095
1102
1105
1099
1098
1107
1110
1113
1111
1112
1184
1135
1124
1109
1102
1107
1140
1138
1134
1114
1099
1099
1108
1134
1134
1134
1106
1133
1112
1123
1115
1110
1108
1109
1100
1098
1163
1109
1100
1135
1105
1112
1095
1147
1127
1110
1112
1112
1099
1094
1102
1104
1158
1118
1122
1112
1109
1105
1101
1106
1144
1106
1122
1114
1116
1112
1104
1103
1088
1102
1094
1102
1099
1099
1099
1100
1127
1193
1122
1111
1107
1109
1105
1101
1097
1094
1144
1111
1100
1098
1095
1100
1114
1097
1099
1107
1094
1093
1114
1121
1113
1117
1106
1101
1096
1102
1133
1107
1134
1106
1141
1189
1125
1226
1159
1126
1153
1140
1223
1132
1103
1138
1185
1149
1135
1134
1161
1219
1148
1127
1125
1124
1108
1115
1105
1163
1117
1108
1099
1098
1099
1099
1095
1088
1101
1100
1103
1098
1104
1106
1093
1112
1106
1110
1117
1116
1109
1101
1116
1096
1145
1103
1102
1096
1095
1105
1114
1127
1100
1108
1099
1103
1110
1108
1096
1108
1123
1108
1105
1110
1112
1133
1101
1103
1095
1110
1096
1102
1096
1099
1104
1102
1094
1089
1098
1093
1105
1100
1105
1122
1108
1105
1109
1119
1134
1108
1093
1093
1114
1103
1172
1174
1117
1107
1102
1090
1104
1101
1109
1156
1110
1123
1118
1118
1114
1108
1111
1101
1102
1097
1106
1104
1095
1102
1108
1101
1102
1096
1101
1108
1096
1105
1102
1096
1113
1123
1114
1116
1118
1107
1101
1098
1119
1105
1140
1104
1109
1113
1101
1105
1097
1172
1126
1104
1100
1095
1106
1108
1115
1150
1259
1147
1173
1128
1109
1154
1110
1104
1104
1148
1123
1106
1099
1152
1111
1098
1161
1103
1103
1096
1104
1126
1108
1198
1114
1111
1102
1101
1119
1096
1100
1097
1169
1103
1098
1100
1106
1091
1096
1101
1095
1154
1104
1111
1132
1115
1125
1111
1105
1097
1102
1097
1110
1114
1115
1176
1109
1117
1092
1111
1096
1108
1104
1101
1125
1103
1109
1118
1112
1107
1160
1121
1103
1110
1095
1101
1101
1111
1105
1103
1108
1100
1113
1108
1100
1094
1102
1099
1097
1101
1132
1136
1166
1120
1106
1116
1108
1110
1104
1100
1112
1100
1096
1096
1121
1120
1198
1199
1112
1114
1098
1123
1103
1108
1102
1160
1106
1099
1116
1099
1097
1100
1103
1095
1097
1102
1097
1096
1105
1101
1104
1134
1108
1110
1107
1104
1118
1101
1097
1097
1107
1098
1171
1116
1108
1103
1151
1112
1108
1154
1104
1105
1097
1157
1141
1114
1174
1138
1113
1105
1162
1128
1109
1137
1134
1108
1106
1113
1105
1096
1098
1098
1114
1096
1097
1094
1111
1118
1110
1122
1100
1107
1131
1107
1105
1110
1103
1097
1100
1098
1261
1116
1150
1108
1099
1098
1103
1102
1103
1170
1133
1121
1112
1118
1108
1103
1136
1186
1140
1120
1113
1112
1113
1111
1136
1114
1132
1136
1107
1132
1134
1115
1124
1119
1108
1105
1122
1110
1132
1116
1098
1099
1102
1104
1097
1094
1102
1097
1096
1103
1104
1104
1164
1108
1120
1144
1125
1131
1117
1118
1114
1112
1111
1093
1104
1099
1101
1114
1101
1096
1114
1118
1119
1112
1106
1110
1101
1098
1107
1131
1117
1113
1116
1210
1190
1121
1108
1103
1098
1102
1115
1105
1161
1115
1102
1106
1100
1103
1110
1100
1106
1121
1182
1126
1116
1107
1107
1120
1121
1142
1101
1105
1135
1136
1126
1134
1136
1136
1107
1129
1134
1131
1149
1133
1125
1118
1130
1119
1095
1104
1095
1100
1108
1102
1095
1095
1101
1094
1244
1129
1109
1101
1098
1109
1111
1099
1105
1119
1107
1109
1111
1100
1156
1103
1106
1099
1100
1117
1103
1096
1097
1107
1106
1096
1094
1102
1194
1189
1119
1109
1117
1107
1116
1107
1120
1193
1115
1108
1106
1111
1107
1100
1101
1099
1098
1094
1106
1098
1093
1096
1104
1103
1101
1138
1110
1106
1116
1111
1108
1101
1098
1105
1096
1153
1113
1103
1100
1097
1106
1090
1101
1119
1096
1096
1097
1109
1125
1225
1122
1118
1105
1107
1111
1137
1108
1099
1118
1121
1105
1120
1101
1105
1098
1106
1110
1097
1103
1095
1103
1118
1113
1118
1105
1100
1108
1092
1097
1115
1099
1095
1186
1185
1129
1175
1112
1104
1103
1098
1232
1184
1166
1135
1116
1139
1115
1121
1105
1152
1110
1109
1108
1158
1114
1102
1149
1110
1114
1101
1111
1125
1104
1102
1108
1130
1118
1107
1108
1110
1115
1100
1102
1103
1109
1101
1116
1122
1104
1114
1107
1101
1104
1118
1100
1166
1121
1107
1119
1119
1111
1119
1116
1117
1104
1103
1135
1112
1104
1099
1104
1117
1102
1271
1118
1118
1112
1104
1106
1100
1104
1133
1139
1137
1111
1217
1195
1121
1112
1109
1098
1097
1102
1102
1179
1110
1104
1107
1104
1104
1096
1097
1097
1115
1112
1180
1127
1122
1112
1100
1110
1103
1112
1121
1133
1136
1133
1112
1134
1137
1107
1106
1131
1136
1110
1219
1128
1130
1125
1117
1118
1110
1100
1105
1114
1123
1103
1105
1107
1105
1099
1095
1100
1109
1099
1102
1099
1104
1111
1112
1124
1110
1111
1114
1106
1179
1125
1132
1106
1133
1109
1218
1122
1109
1139
1137
1135
1105
1278
1282
1136
1119
1128
1114
1119
1107
1114
1222
1118
1125
1098
1109
1100
1100
1110
1107
1112
1120
1112
1104
1099
1102
1101
1096
1101
1129
1108
1117
1115
1111
1097
1099
1106
1103
1099
1161
1117
1104
1102
1100
1104
1099
1101
1108
1097
1106
1099
1109
1120
1106
1119
1116
1119
1108
1210
1152
1145
1153
1151
1159
1143
1154
1170
1155
1140
1138
1132
1137
1163
1158
1143
1215
4957
1169
1147
1193
1143
1176
1149
1169
1134
1150
1147
1166
1136
1143
1149
1137
1142
1143
1135
1134
1210
4956
1162
1156
1197
1138
1176
1152
1167
1134
1139
1147
1173
1140
1137
1143
1138
1137
1143
1135
1135
1227
4950
1160
1146
1199
1139
1178
1152
1185
1151
1144
1145
1169
1142
1144
1133
1138
1131
1140
1130
1133
1205
4954
1157
1147
1198
1138
1184
1144
1165
1141
1139
1144
1162
1144
1139
1137
1131
1133
1143
1145
1144
1200
4976
1159
1162
1193
1140
1179
1138
1170
1137
1147
1142
1162
1141
1140
1131
1143
1145
1169
1139
1148
1225
5013
1163
1158
1195
1137
1183
1149
1167
1136
1136
1145
1169
1148
1137
1131
1132
1134
1157
1132
1136
1216
5001
1158
1147
1192
1134
1183
1145
1165
1139
1140
1148
1160
1136
1143
1144
1146
1133
1140
1139
1143
1256
1517
4999
1167
1149
1190
1147
1209
1144
1183
1155
1143
1150
1164
1142
1134
1140
1142
1137
1135
1139
1147
1207
5002
1169
1170
1199
1154
1183
1140
1184
1145
1135
1132
1162
1140
1133
1139
1140
1130
1134
1131
1139
1220
5009
1163
1151
1190
1145
1180
1135
1177
1145
1139
1130
1178
1134
1132
1146
1164
1147
1149
1150
1142
1207
5018
1181
1148
1188
1148
1181
1135
1167
1146
1133
1135
1168
1138
1136
1147
1150
1132
1132
1140
1148
1216
4997
1169
1148
1189
1143
1185
1134
1172
1148
1136
1148
1180
1134
1140
1132
1146
1142
1146
1141
1137
1206
5000
1163
1148
1211
1166
1179
1145
1168
1164
1166
1142
1169
1144
1146
1135
1146
1132
1131
1141
1138
1210
5016
1171
1160
1193
1141
1185
1131
1164
1144
1134
1145
1165
1132
1133
1130
1140
1136
1141
1140
1134
1203
5002
1163
1163
1187
1142
1176
1147
1186
1133
1131
1130
1176
1138
1140
1162
1138
1139
1145
1149
1130
1212
5004
1166
1145
1188
1154
1176
1135
1170
1139
1131
1137
1176
1130
1129
1144
1134
1133
1145
1142
1130
1212
4996
1179
1152
1190
1149
1174
1139
1174
1131
1136
1130
1169
1138
1138
1147
1129
1142
1129
1140
1141
1211
4999
1158
1165
1207
1161
1166
1137
1174
1137
1132
1131
1184
1133
1132
1137
1135
1143
1135
1140
1130
1203
5001
1155
1147
1183
1145
1177
1139
1169
1150
1130
1135
1167
1143
1150
1137
1129
1143
1135
1138
1134
1202
5014
1159
1148
1187
1143
1194
1136
1170
1140
1130
1148
1175
1141
1160
1143
1134
1136
1142
1142
1137
1206
5004
1155
1155
1183
1151
1174
1140
1181
1133
1130
1139
1171
1130
1141
1142
1136
1137
1133
1146
1133
1223
4884
1159
1152
1186
1157
1177
1134
1169
1133
1146
1133
1167
1131
1136
1139
1139
1141
1146
1139
1136
1200
4956
1176
1168
1196
1156
1178
1143
1172
1136
1132
1131
1168
1142
1143
1153
1130
1134
1133
1140
1138
1202
4946
1156
1158
1189
1145
1172
1132
1169
1138
1142
1129
1178
1134
1134
1144
1132
1143
1132
1141
1128
1199
4949
1157
1151
1186
1162
1174
1147
1171
1142
1149
1134
1178
1151
1157
1149
1134
1145
1136
1142
1128
1201
4957
1158
1153
1189
1147
1187
1135
1170
1131
1140
1146
1168
1164
1143
1150
1139
1137
1133
1140
1144
1203
4944
1162
1157
1183
1149
1187
1136
1178
1134
1134
1130
1171
1141
1131
1156
1139
1131
1129
1140
1142
1210
4957
1177
1155
1198
1166
1184
1136
1171
1142
1142
1132
1172
1134
1139
1140
1130
1130
1139
1146
1139
1198
4946
1168
1150
1183
1153
1182
1131
1171
1136
1134
1132
1171
1137
1132
1149
1130
1131
1130
1142
1140
1202
4950
1160
1157
1199
1149
1189
1137
1168
1140
1137
1142
1202
1147
1143
1139
1145
1147
1137
1139
1136
1203
4965
1156
1155
1182
1144
1182
1137
1170
1150
1133
1141
1170
1142
1142
1139
1137
1133
1137
1134
1133
1202
4943
1160
1143
1184
1146
1184
1135
1168
1141
1135
1141
1178
1132
1140
1141
1131
1130
1129
1137
1132
1213
4968
1157
1168
1194
1161
1180
1136
1178
1146
1141
1137
1168
1133
1135
1147
1138
1132
1129
1136
1131
1207
4949
1163
1148
1186
1159
1181
1133
1172
1132
1133
1132
1169
1137
1130
1139
1132
1131
1149
1143
1139
1199
4942
1183
1160
1184
1147
1178
1139
1171
1147
1144
1148
1174
1140
1145
1161
1149
1145
1141
1129
1142
1200
4953
1162
1148
1183
1149
1175
1141
1170
1140
1140
1139
1178
1136
1128
1140
1132
1142
1138
1132
1128
1206
4935
1155
1145
1181
1157
1176
1130
1176
1143
1167
1463
1263
1244
1162
1143
1137
1138
1141
1139
1156
1253
4955
1170
1147
1197
1148
1185
1139
1162
1142
1134
1150
1169
1138
1138
1143
1138
1129
1146
1145
1138
1209
4942
1234
1122
1108
1097
1226
1116
1116
1102
1088
1105
1096
1101
1093
1097
1096
1094
1100
1098
1104
1123
1108
1122
1105
1103
1115
1096
1132
1094
1140
1121
1131
1118
1098
1100
1105
1089
1592
1120
1109
1095
1133
1215
1120
1154
1102
1112
1097
1126
1105
1092
1148
1095
1103
1094
1128
1114
1091
1090
1090
1099
1095
1093
1097
1108
1104
1112
1113
1100
1094
1091
1098
1090
1148
1114
1109
1093
1094
1100
1097
1097
1111
1120
1093
1099
1093
1096
1105
1114
1113
1102
1111
1113
1103
1086
1094
1103
1105
1093
1088
1100
1097
1096
1084
1098
1094
1130
1102
1087
1088
1106
1119
1106
1108
1126
1117
1219
1129
1122
1117
1140
1105
1143
1118
1145
1183
1275
1235
1134
1100
1097
1099
1106
1122
1159
1110
1094
1097
1098
1108
1095
1105
1123
1122
1105
1112
1120
1100
1101
1131
1115
1224
1394
1143
1101
1136
1104
1106
1094
1149
1099
1097
1087
1108
1146
1106
1108
1129
1106
1099
1088
1099
1091
1138
1133
1106
1094
1096
1105
1092
1090
1091
1115
1089
1086
1106
1126
1136
1132
1110
1106
1104
1102
1099
1086
1092
1099
1090
1093
1097
1108
1095
1097
1096
1100
1097
1149
1154
1153
1171
1124
1114
1115
1108
1112
1103
1091
1230
1139
1142
1139
1111
1111
1140
1134
1102
1130
1135
1093
1099
1134
1099
1117
1116
1112
1104
1120
1116
1117
1105
1100
1111
1099
1102
1097
1091
1098
1100
1095
1094
1098
1090
1088
1086
1109
1101
1165
1116
1108
1114
1099
1097
1094
1130
1097
1111
1089
1095
1100
1090
1085
1091
1106
1093
1092
1083
1101
1110
1099
1120
1106
1098
1116
1112
1132
1094
1100
1089
1086
1100
1127
1094
1163
1179
1112
1105
1089
1101
1088
1099
1097
1143
1119
1109
1106
1102
1101
1158
1116
1095
1129
1101
1109
1131
1134
1104
4290
1236
1233
1209
1150
1156
1160
1158
1233
5003
1174
1152
1193
1143
1180
1145
1169
1151
1145
1137
1170
1143
1132
1134
1140
1145
1165
1144
1163
1217
5005
1181
1150
1203
1142
1179
1152
1169
1145
1133
1133
1166
1134
1139
1128
1140
1143
1131
1138
1133
1214
5014
1164
1156
1190
1143
1175
1138
1165
1145
1130
1134
1174
1133
1141
1131
1143
1144
1139
1152
1148
1216
4988
1162
1145
1185
1150
1188
1157
1164
1147
1139
1154
1173
1138
1138
1131
1152
1134
1132
1137
1132
1216
5008
1162
1145
1191
1144
1173
1133
1174
1149
1135
1138
1171
1141
1147
1133
1140
1133
1138
1140
1131
1209
4998
1160
1147
1187
1163
1175
1139
1173
1157
1153
1165
1167
1144
1141
1135
1158
1159
1134
1152
1137
1218
5019
1175
1154
1182
1140
1175
1208
1174
1142
1141
1130
1168
1130
1134
1141
1135
1144
1130
1135
1144
1208
4947
1162
1147
1192
1148
1176
1140
1173
1134
1133
1134
1169
1136
1137
1136
1134
1144
1129
1151
1136
1206
4954
1165
1154
1184
1166
1197
1135
1172
1149
1146
1140
1174
1132
1148
1137
1139
1139
1135
1152
1139
1203
4946
1162
1148
1185
1149
1172
1141
1173
1137
1141
1142
1168
1133
1136
1137
1138
1131
1127
1140
1128
1198
4944
1162
1154
1189
1142
1169
1132
1196
1143
1139
1133
1167
1147
1133
1153
1151
1138
1140
1145
1139
1211
4941
1165
1146
1182
1156
1179
1137
1169
1135
1140
1130
1168
1140
1129
1137
1143
1136
1130
1137
1129
1196
4944
1169
1146
1186
1142
1173
1146
1169
1136
1136
1174
1491
4934
1157
1150
1185
1139
1183
1144
1179
1136
1143
1130
1162
1151
1174
1142
1165
1151
1138
1150
1138
1207
4944
1158
1156
1182
1146
1170
1141
1175
1136
1154
1132
1172
1136
1156
1144
1130
1137
1135
1133
1128
1206
4940
1169
1149
1185
1137
1182
1153
1171
1139
1138
1134
1168
1132
1143
1136
1145
1138
1135
1128
1145
1205
4948
1171
1173
1200
1145
1179
1153
1173
1139
1141
1140
1160
1131
1144
1130
1130
1146
1137
1134
1127
1227
4938
1154
1146
1181
1143
1175
1140
1164
1137
1139
1134
1161
1131
1154
1147
1129
1136
1129
1140
1132
1205
4940
1155
1150
1196
1150
1172
1141
1163
1134
1146
1148
1166
1152
1145
1154
1147
1143
1137
1134
1132
1206
4944
1159
1151
1185
1137
1179
1141
1187
1136
1141
1139
1161
1143
1146
1131
1128
1136
1141
1131
1136
1204
4947
1163
1148
1186
1149
1168
1147
1164
1156
1152
1139
1167
1133
1147
1143
1138
1142
1135
1132
1128
1211
4957
1186
1153
1186
1142
1178
1165
1172
1135
1136
1130
1206
1133
1151
1143
1137
1145
1132
1136
1138
1218
4936
1158
1153
1196
1150
1175
1146
1171
1135
1151
1148
1160
1137
1142
1143
1140
1155
1139
1138
1134
1214
4974
1234
1131
1120
1138
1110
1112
1142
1254
1133
1121
1117
1099
1121
1103
1100
1105
1089
1096
1094
1125
1104
1108
1111
1106
1130
1099
1109
1095
1093
1086
1110
1087
1087
1098
1087
1103
1089
1099
1097
1086
1096
1109
1110
1107
1114
1098
1093
1097
1114
1128
1102
1101
1139
1134
1120
1192
1153
1152
1145
1136
1143
1139
1164
1134
1217
5042
1161
1195
1178
1169
1131
1184
1143
1131
1137
1131
1178
1131
1130
1136
1131
1129
1132
1144
1205
5035
1164
1188
1184
1184
1143
1164
1138
1143
1137
1130
1172
1146
1130
1142
1136
1128
1140
1129
1213
5051
1174
1166
1194
1137
1176
1143
1164
1142
1157
1134
1165
1140
1146
1139
1166
1143
1139
1131
1139
1220
5004
1168
1155
1187
1137
1181
1149
1169
1135
1145
1139
1163
1148
1152
1133
1135
1150
1150
1131
1130
1211
5006
1164
1155
1186
1138
1175
1152
1165
1136
1151
1132
1176
1138
1132
1141
1129
1142
1136
1142
1163
1213
5009
1163
1154
1195
1154
1182
1144
1171
1143
1145
1132
1177
1138
1129
1140
1140
1149
1135
1133
1143
1208
5009
1162
1153
1199
1139
1186
1136
1170
1150
1145
1141
1169
1141
1146
1137
1137
1141
1141
1146
1139
1207
5039
1164
1155
1193
1140
1195
1137
1180
1157
1144
1142
1198
1156
1149
1133
1137
1143
1134
1150
1146
1207
5013
1166
1164
1190
1139
1184
1139
1166
1132
1151
1131
1169
1149
1132
1135
1141
1140
1130
1135
1140
1212
5015
1155
1161
1188
1142
1186
1134
1168
1144
1139
1148
1160
1152
1132
1133
1136
1147
1153
1161
1137
1212
5012
1174
1158
1196
1137
1176
1131
1164
1139
1145
1130
1163
1145
1130
1144
1146
1130
1134
1140
1145
1203
5000
1159
1148
1188
1134
1182
1142
1172
1141
1129
1131
1169
1138
1136
1137
1135
1130
1137
1135
1137
1213
4996
1158
1150
1196
1136
1179
1141
1187
1154
1144
1136
1173
1155
1131
1137
1139
1137
1142
1136
1141
1203
5012
1162
1145
1186
1137
1197
1134
1170
1143
1129
1129
1161
1144
1127
1136
1143
1133
1144
1140
1146
1208
5023
1164
1157
1191
1136
1183
1134
1165
1143
1147
1137
1159
1143
1129
1150
1149
1142
1159
1131
1148
1236
5008
1169
1145
1185
1141
1181
1142
1163
1144
1132
1137
1160
1154
1135
1137
1140
1129
1142
1129
1142
1201
4995
1161
1149
1195
1135
1168
1180
1164
1182
1490
1155
1212
1140
1142
1146
1143
1138
1131
1142
1145
1202
4943
1163
1180
1120
1114
1115
1125
1108
1110
1098
1108
1117
1093
1095
1094
1121
1093
1098
1094
1101
1097
1116
1119
1101
1118
1102
1103
1091
1131
1110
1141
1137
1138
1105
1101
1133
1104
1103
1133
1100
1101
1092
1177
1106
1122
1105
1100
1127
1106
1092
1102
1099
1089
1094
1094
1110
1142
1192
1134
1094
1110
1092
1107
1099
1102
1116
1116
1119
1103
1116
1106
1101
1099
1110
1094
1093
1103
1088
1098
1088
1099
1089
1095
1106
1101
1088
1085
1097
1087
1106
1119
1108
1108
1104
1108
1090
1099
1091
1098
1087
1090
1105
1225
1106
1141
1108
1096
1126
1108
1113
1113
1140
1119
1120
1124
1135
1119
1106
1159
1115
1105
1098
1100
1108
1101
1105
1103
1102
1097
1089
1100
1096
1113
1099
1106
1109
1117
1127
1110
1112
1160
1176
1113
1097
1098
1105
1095
1098
1117
1106
1135
1095
1103
1099
1103
1101
1111
1098
1099
1112
1098
1106
1114
1102
1099
1106
1111
1121
1122
1106
1110
1108
1108
1115
1108
1112
1096
1105
1095
1095
1094
1173
1109
1099
1108
1097
1106
1093
1101
1096
1104
1128
1118
1108
1109
1109
1099
1104
1097
1102
1098
1097
1092
1100
1107
1094
1107
1103
1096
1112
1103
1141
1138
1129
1138
1114
1123
1120
1105
1110
1101
1095
1107
1095
1161
1168
1111
1116
1104
1095
1096
1103
1097
1100
1099
1109
1111
1120
1116
1108
1120
1105
1105
1107
1133
1111
1106
1135
1102
1106
1099
1094
1098
1104
1100
1097
1101
1105
1116
1112
1125
1112
1113
1114
1109
1115
1118
1113
1103
1107
1099
1112
1093
1099
1188
1105
1108
1099
1104
1095
1089
1103
1113
1116
1106
1121
1104
1105
1093
1107
1095
1102
1103
1102
1108
1096
1102
1096
1094
1098
1102
1097
1095
1098
1096
1101
1115
1117
1174
1211
1121
1120
1112
1130
1111
1099
1111
1195
1183
1152
1105
1110
1099
1096
1090
1105
1095
1096
1113
1115
1109
1104
1115
1094
1101
1109
1104
1100
1099
1106
1089
1094
1097
1099
1094
1096
1085
1102
1106
1093
1098
1104
1111
1112
1153
1198
1109
1110
1099
1096
1095
1106
1096
1102
1095
1116
1103
1109
1115
1108
1113
1107
1111
1097
1106
1130
1113
1106
1104
1108
1095
1097
1094
1104
1139
1134
1111
1094
1095
1135
1106
1091
1119
1125
1091
1090
1091
1112
1114
1105
1105
1110
1111
1110
1104
1152
1102
1102
1106
1098
1092
1110
1098
1097
1097
1110
1088
1098
1110
1103
1116
1126
1140
1100
1107
1116
1112
1098
1131
1104
1134
1135
1136
1103
1106
1135
1099
1103
1134
1130
1108
1126
1099
1114
1118
1109
1107
1112
1105
1130
1104
1100
1101
1095
1090
1098
1101
1092
1098
1102
1093
1100
1103
1088
1084
1084
1109
1128
1107
1126
1106
1104
1091
1122
1262
1127
1136
1140
1138
1117
1106
1092
1093
1098
1096
1122
1095
1114
1087
1094
1114
1116
1127
1105
1113
1093
1101
1218
1118
1093
1135
1105
1089
1099
1089
1102
1093
1093
1086
1101
1103
1085
1118
1111
1100
1121
1113
1101
1093
1126
1111
1088
1096
1099
1085
1110
1125
1106
1101
1103
1100
1099
1098
1098
1097
1102
1118
1109
1109
1107
1104
1108
1095
1093
1091
1098
1106
1125
1095
1103
1087
1095
1105
1207
1166
1094
1101
1115
1130
1177
1132
1118
1123
1118
1116
1130
1108
1094
1136
1121
1102
1114
1107
1099
1097
1099
1097
1132
1118
1093
1091
1106
1103
1094
1094
1088
1095
1102
1107
1092
1099
1111
1115
1104
1109
1113
1094
1092
1089
1099
1095
1087
1100
1089
1091
1101
1100
1127
1194
1105
1105
1095
1097
1115
1141
1132
1130
1106
1132
1241
1133
1096
1113
1136
1111
1108
1101
1106
1097
1106
1119
1101
1094
1091
1095
1104
1101
1103
1100
1087
1099
1094
1106
1181
1108
1103
1122
1110
1107
1111
1100
1132
1139
1103
1102
1092
1099
1087
1089
1096
1101
1100
1089
1085
1105
1087
1091
1100
1101
1113
1106
1108
1113
1139
1090
1104
1093
1139
1110
1093
1121
1099
1121
1089
1123
1103
1097
1096
1121
1104
1107
1093
1117
1112
1102
1110
1110
1094
1097
1128
1105
1093
1090
1099
1093
1088
1089
1100
1098
1090
1090
1098
1097
1100
1110
1114
1106
1111
1110
1102
1224
1121
1105
1097
1139
1102
1130
1174
1171
1155
1137
1219
1130
1109
1154
1138
1122
1126
1113
1121
1104
1102
1088
1107
1127
1097
1101
1097
1183
1110
1098
1088
1089
1086
1099
1093
1092
1099
1087
1094
1107
1110
1124
1101
1106
1098
1095
1130
1105
1132
1227
1124
1151
1144
1133
1111
1131
1137
1100
1113
1220
1108
1107
1136
1135
1143
1124
1140
1134
1110
1110
1124
1109
1109
1103
1101
1102
1102
1096
1093
1098
1088
1092
1101
1101
1087
1095
1094
1089
1084
1155
1171
1098
1111
1114
1114
1112
1104
1113
1133
1146
1112
1110
1138
1132
1105
1102
1097
1131
1103
1092
1099
1100
1096
1101
1090
1107
1135
1127
1124
1117
1127
1105
1105
1128
1097
1129
1107
1087
1092
1101
1092
1104
1090
1098
1090
1092
1097
1099
1093
1116
1115
1106
1112
1106
1112
1131
1106
1085
1100
1099
1144
1109
1097
1091
1105
1102
1107
1102
1103
1095
1095
1094
1117
1123
1106
1101
1113
1114
1111
1118
1097
1096
1110
1169
1180
1101
1131
1101
1091
1098
1103
1090
1134
1097
1103
1107
1094
1097
1095
1089
1096
1105
1095
1094
1095
1133
1110
1106
1119
1105
1141
1095
1104
1102
1093
1108
1090
1104
1098
1101
1097
1089
1098
1102
1097
1095
1098
1104
1109
1107
1128
1140
1106
1099
1101
1096
1119
1106
1088
1099
1089
1098
1089
1091
1099
1090
1097
1094
1098
1102
1100
1112
1109
1116
1113
1103
1103
1091
1092
1099
1093
1146
1103
1088
1089
1091
1099
1166
1178
1097
1109
1108
1102
1111
1112
1106
1156
1112
1102
1090
1103
1143
1109
1150
1101
1132
1112
1107
1115
1134
1134
1108
1297
1240
1125
1114
1120
1147
1114
1109
1130
1097
1104
1110
1127
1107
1103
1126
1102
1112
1101
1131
1108
1099
1088
1093
1104
1094
1095
1124
1110
1123
1104
1108
1101
1091
1102
1102
1098
1095
1098
1103
1091
1104
1110
1121
1098
1103
1108
1109
1108
1119
1113
1100
1118
1112
1105
1099
1091
1104
1095
1164
1175
1104
1099
1088
1102
1109
1094
1095
1126
1100
1118
1107
1105
1119
1110
1111
1105
1098
1108
1105
1132
1101
1104
1109
1092
1095
1094
1095
1105
1101
1095
1103
1093
1104
1118
1118
1126
1114
1111
1112
1116
1111
1092
1098
1094
1139
1133
1104
1096
1091
1132
1106
1132
1138
1108
1134
1138
1103
1115
1128
1168
1116
1104
1100
1105
1112
1104
1097
1088
1113
1096
1085
1101
1094
1094
1086
1103
1104
1086
1101
1104
1108
1122
1182
1196
1109
1118
1121
1091
1101
1105
1095
1141
1091
1109
1102
1093
1092
1093
1089
1098
1098
1089
1105
1203
1171
1231
1130
1122
1115
1169
1099
1114
1109
1102
1108
1088
1096
1106
1102
1102
1095
1095
1094
1100
1096
1098
1086
1091
1104
1116
1124
1109
1102
1096
1090
1103
1106
1108
1116
1096
1107
1113
1100
1106
1088
1093
1094
1099
1108
1089
1088
1097
1116
1128
1242
1116
1096
1098
1111
1107
1143
1108
1138
1171
1198
1122
1240
1115
1115
1102
1109
1131
1113
1096
1089
1138
1091
1092
1088
1106
1097
1095
1097
1112
1113
1092
1104
1103
1120
1128
1137
1154
1186
1117
1103
1105
1101
1101
1100
1093
1152
1095
1100
1107
1103
1093
1094
1097
1101
1095
1140
1119
1100
1100
1106
1111
1088
1089
1096
1099
1106
1109
1098
1090
1100
1103
1100
1088
1095
1092
1088
1100
1089
1110
1112
1111
1103
1114
1116
1094
1104
1103
1178
1117
1107
1096
1097
1104
1109
1134
1184
1107
1107
1100
1100
1101
1115
1117
1110
1149
1148
1106
1112
1102
1140
1107
1134
1134
1131
1106
1131
1101
1096
1138
1135
1133
1099
1130
1096
1121
1126
1102
1106
1115
1098
1129
1095
1110
1091
1093
1089
1098
1100
1108
1116
1088
1100
1102
1098
1095
1092
1092
1100
1122
1112
1107
1102
1103
1098
1098
1218
1153
1111
1138
1137
1114
1106
1087
1095
1098
1087
1095
1096
1106
1092
1100
1111
1108
1124
1104
1110
1130
1107
1214
1112
1095
1087
1092
1093
1103
1087
1099
1133
1101
1092
1111
1120
1087
1116
1122
1108
1113
1118
1103
1090
1105
1085
1094
1092
1097
1099
1144
1108
1105
1100
1093
1099
1090
1096
1101
1097
1100
1114
1105
1126
1107
1100
1096
1095
1091
1087
1104
1101
1092
1101
1087
1094
1097
1103
1095
1237
1115
1104
1088
1128
1122
1105
1146
1127
1106
1113
1128
1099
1096
1138
1231
1126
1113
1142
1109
1133
1139
1225
1125
1140
1137
1174
1199
1127
1110
1115
1102
1095
1113
1130
1148
1134
1105
1132
1107
1100
1098
1133
1134
1100
1130
1133
1132
1107
1095
1097
1121
1089
1100
1140
1105
1088
1154
1107
1144
1128
1107
1109
1106
1100
1095
1114
1090
1103
1108
1096
1098
1118
1100
1092
1090
1086
1098
1092
1095
1096
1096
1126
1108
1110
1109
1115
1107
1096
1088
1087
1094
1096
1091
1087
1103
1086
1098
1089
1092
1097
1086
1098
1090
1093
1218
1123
1106
1098
1107
1159
1267
1168
1115
1140
1133
1112
1093
1115
1135
1104
1089
1145
1120
1092
1092
1099
1127
1113
1100
1109
1109
1093
1094
1103
1098
1137
1141
1105
1087
1088
1112
1097
1089
1099
1096
1094
1094
1088
1105
1118
1111
1110
1105
1111
1130
1105
1106
1095
1101
1102
1092
1093
1117
1108
1097
1099
1112
1096
1098
1102
1088
1111
1172
1114
1110
1105
1109
1105
1091
1087
1093
1094
1088
1089
1096
1100
1094
1094
1097
1103
1084
1098
1100
1169
1193
1135
1102
1112
1113
1104
1131
1099
1143
1099
1093
1099
1087
1107
1104
1103
1092
1091
1102
1101
1097
1103
1104
1133
1124
1107
1110
1109
1162
1097
1099
1102
1090
1098
1091
1090
1098
1099
1094
1090
1101
1097
1090
1096
1103
1091
1093
1109
1108
1107
1108
1109
1090
1090
1096
1094
1097
1097
1085
1101
1096
1094
1096
1086
1088
1087
1107
1096
1094
1099
1116
1105
1130
1142
1097
1103
1091
1106
1106
1232
1119
1093
1099
1136
1177
1115
1089
1099
1088
1094
1103
1097
1098
1157
1108
1117
1098
1099
1103
1092
1092
1088
1104
1103
1093
1084
1104
1093
1105
1098
1088
1090
1086
1097
1088
1097
1110
1109
1125
1107
1105
1105
1106
1144
1116
1109
1106
1104
1098
1095
1149
1109
1095
1089
1087
1104
1092
1090
1110
1125
1103
1109
1110
1099
1102
1094
1136
1093
1134
1105
1132
1111
1088
1102
1093
1134
1106
1111
1100
1092
1098
1100
1127
1110
1106
1103
1099
1100
1149
1171
1106
1104
1096
1098
1102
1100
1115
1148
1106
1106
1149
1115
1101
1105
1103
1120
1108
1106
1105
1105
1094
1100
1096
1104
1093
1092
1098
1098
1136
1190
1107
1100
1091
1106
1088
1100
1092
1105
1101
1087
1100
1099
1092
1096
1097
1090
1105
1116
1111
1107
1105
1108
1098
1092
1096
1101
1091
1095
1106
1125
1088
1142
1106
1098
1109
1099
1107
1095
1090
1104
1117
1109
1111
1113
1095
1096
1087
1109
1100
1094
1102
1091
1172
1171
1110
1089
1201
1103
1105
1099
1094
1133
1101
1147
1106
1108
1105
1133
1110
1154
1229
1122
1100
1098
1139
1115
1097
1103
1091
1103
1115
1150
1100
1105
1112
1110
1127
1120
1119
1106
1098
1101
1102
1105
1108
1144
1139
1111
1105
1107
1101
1104
1092
1092
1104
1090
1106
1093
1119
1126
1107
1119
1110
1106
1101
1109
1092
1090
1102
1106
1089
1089
1099
1093
1108
1119
1114
1096
1095
1097
1087
1099
1144
1146
1111
1103
1180
1196
1097
1096
1103
1096
1103
1098
1110
1140
1100
1097
1100
1106
1102
1102
1087
1099
1102
1126
1102
1107
1114
1106
1106
1088
1101
1094
1096
1096
1088
1090
1092
1103
1085
1091
1084
1109
1089
1094
1112
1101
1141
1110
1108
1112
1146
1109
1147
1157
1099
1100
1103
1099
1100
1122
1111
1101
1101
1099
1111
1089
1101
1090
1100
1123
1112
1117
1104
1111
1088
1100
1087
1118
1089
1099
1206
1103
1110
1100
1100
1096
1098
1102
1194
1178
1105
1115
1115
1106
1115
1120
1104
1154
1123
1100
1173
1108
1104
1092
1108
1125
1105
1097
1100
1109
1101
1108
1094
1111
1103
1117
1111
1107
1115
1103
1108
1098
1106
1101
1094
1094
1096
1098
1101
1103
1093
1115
1098
1095
1101
1096
1107
1103
1122
1247
1121
1115
1102
1101
1097
1109
1097
1103
1096
1110
1120
1169
1114
1098
1111
1099
1112
1117
1096
1094
1106
1123
1113
1117
1111
1106
1098
1111
1097
1093
1101
1108
1289
1117
1159
1192
1117
1106
1102
1101
1137
1113
1112
1105
1112
1121
1108
1104
1106
1099
1134
1103
1137
1136
1135
1114
1099
1134
1134
1106
1152
1265
1144
1140
1114
1116
1117
1119
1130
1132
1101
1098
1103
1112
1098
1105
1107
1096
1095
1093
1100
1107
1106
1101
1100
1093
1106
1206
1148
1127
1116
1115
1102
1105
1106
1090
1096
1096
1104
1110
1097
1096
1100
1099
1109
1099
1100
1096
1108
1104
1097
1170
1129
1109
1174
1220
1122
1115
1101
1095
1109
1110
1108
1109
1155
1131
1106
1116
1105
1102
1103
1089
1100
1103
1103
1110
1099
1107
1096
1103
1108
1101
1101
1103
1113
1112
1106
1106
1115
1101
1097
1094
1100
1106
1095
1092
1109
1094
1104
1106
1097
1157
1100
1100
1096
1094
1110
1113
1110
1104
1114
1119
1142
1124
1109
1097
1113
1108
1097
1102
1093
1101
1097
1095
1111
1094
1093
1092
1095
1111
1122
1110
1107
1108
1119
1110
1099
1094
1182
1182
1107
1097
1102
1101
1097
1097
1105
1166
1101
1104
1105
1097
1180
1138
1107
1100
1111
1109
1106
1100
1100
1100
1094
1094
1114
1121
1102
1093
1102
1098
1112
1112
1094
1099
1212
1130
1128
1166
1128
1108
1106
1114
1105
1215
1171
1115
1137
1135
1129
1193
1132
1244
1130
1102
1099
1099
1101
1107
1112
1107
1113
1119
1168
1112
1101
1130
1119
1105
1133
1135
1115
1099
1131
1132
1114
1103
1111
1131
1099
1102
1109
1216
1190
1172
1131
1111
1108
1102
1160
1105
1150
1117
1110
1100
1097
1103
1101
1106
1092
1100
1094
1099
1119
1108
1115
1107
1118
1101
1113
1101
1109
1100
1157
1118
1102
1107
1097
1107
1100
1098
1115
1094
1106
1098
1103
1101
1107
1125
1129
1134
1098
1110
1101
1112
1106
1112
1099
1105
1106
1098
1097
1102
1104
1094
1099
1097
1135
1190
1147
1107
1133
1222
1119
1103
1156
1136
1116
1101
1117
1115
1111
1112
1170
1119
1098
1228
1271
1131
1151
1222
1127
1104
1098
1147
1129
1104
1097
1101
1097
1100
1118
1157
1113
1112
1121
1116
1121
1121
1119
1110
1103
1100
1121
1115
1096
1101
1099
1097
1094
1099
1094
1096
1101
1102
1119
1117
1115
1109
1100
1109
1119
1234
1206
1116
1137
1137
1097
1103
1134
1136
1103
1134
1096
1132
1104
1109
1132
1112
1121
1113
1099
1108
1119
1154
1100
1140
1140
1134
1117
1112
1132
1135
1111
1143
1133
1110
1133
1112
1213
1229
1114
1107
1110
1100
1088
1092
1104
1145
1092
1119
1088
1091
1164
1105
1099
1094
1098
1100
1094
1091
1095
1102
1111
1105
1109
1107
1111
1113
1104
1097
1093
1098
1098
1096
1118
1123
1090
1099
1103
1093
1094
1095
1098
1095
1108
1128
1116
1100
1108
1108
1107
1097
1129
1109
1088
1095
1100
1091
1095
1094
1105
1093
1149
1112
1099
1100
1093
1108
1127
1105
1106
1111
1101
1091
1087
1105
1098
1092
1099
1100
1104
1111
1172
1176
1098
1100
1122
1115
1097
1107
1111
1182
1117
1121
1111
1098
1111
1095
1139
1111
1284
1135
1133
1110
1131
1133
1099
1101
1130
1103
1109
1097
1154
1116
1114
1096
1097
1110
1101
1091
1094
1105
1112
1097
1090
1103
1096
1095
1104
1099
1087
1098
1109
1094
1089
1115
1128
1111
1135
1159
1116
1104
1105
1114
1106
1114
1111
1092
1090
1088
1098
1095
1093
1104
1100
1093
1096
1099
1113
1125
1104
1114
1104
1172
1103
1093
1338
1129
1105
1137
1133
1123
1095
1134
1222
1123
1139
1137
1109
1131
1112
1123
1110
1104
1111
1099
1105
1107
1130
1112
1109
1117
1095
1102
1117
1101
1108
1106
1094
1085
1102
1096
1092
1103
1122
1096
1104
1118
1092
1086
1088
1107
1099
1230
1128
1138
1106
1104
1102
1133
1133
1094
1099
1132
1133
1115
1121
1114
1108
1120
1111
1098
1237
1100
1133
1100
1113
1097
1120
1108
1099
1093
1141
1135
1093
1128
1107
1106
1107
1203
1203
1114
1102
1099
1109
1089
1098
1117
1134
1098
1088
1110
1092
1132
1115
1094
1103
1100
1100
1084
1090
1095
1107
1115
1101
1118
1099
1096
1093
1111
1129
1101
1129
1103
1143
1097
1099
1133
1133
1221
1120
1140
1138
1124
1121
1148
1112
1120
1108
1107
1099
1103
1129
1093
1101
1135
1136
1095
1100
1134
1134
1099
1130
1229
1115
1124
1107
1110
1120
1102
1115
1102
1110
1100
1098
1091
1093
1091
1087
1099
1099
1097
1154
1186
1093
1090
1097
1090
1103
1093
1114
1121
1108
1111
1104
1106
1113
1129
1130
1102
1131
1124
1142
1105
1111
1136
1135
1133
1102
1093
1086
1100
1089
1100
1152
1121
1111
1102
1104
1114
1104
1140
1102
1132
1134
1132
1112
1088
1086
1098
1096
1089
1093
1100
1087
1090
1114
1118
1100
1101
1111
1094
1109
1103
1107
1087
1135
1108
1145
1127
1100
1101
1132
1132
1099
1118
1142
1134
1128
1110
1122
1104
1109
1104
1135
1104
1159
1163
1096
1103
1093
1089
1087
1106
1088
1133
1104
1095
1109
1094
1102
1094
1096
1116
1107
1096
1103
1103
1100
1089
1129
1124
1092
1134
1103
1108
1207
1162
1159
1138
1153
1172
1138
1135
1135
1215
4948
1168
1152
1197
1141
1177
1145
1166
1158
1142
1141
1163
1132
1151
1138
1133
1138
1131
1131
1128
1212
4910
1156
1147
1181
1197
1190
1153
1172
1132
1142
1135
1168
1135
1152
1147
1142
1152
1133
1157
1132
1231
4948
1159
1195
1125
1161
1155
1113
1135
1138
1116
1133
1107
1133
1109
1088
1103
1108
1089
1124
1190
1125
1098
1095
1101
1163
1102
1089
1105
1106
1099
1118
1118
1105
1124
1110
1091
1097
1088
1110
1090
1098
1090
1105
1095
1105
1101
1092
1095
1089
1099
1100
1123
1104
1127
1108
1157
1139
1133
1097
1098
1108
1095
1108
1106
1094
1092
1090
1107
1097
1124
1101
1090
1097
1170
1207
1124
1127
1105
1120
1106
1099
1099
1132
1135
1106
1102
1098
1110
1100
1090
1087
1092
1106
1103
1091
1087
1191
1098
1103
1125
1105
1107
1261
1138
1106
1162
1107
1095
1114
1115
1114
1099
1108
1109
1094
1099
1096
1104
1088
1092
1100
1103
1087
1097
1098
1087
1088
1087
1111
1095
1095
1112
1113
1104
1108
1117
1094
1090
1095
1098
1091
1097
1085
1099
1092
1093
1111
1089
1092
1091
1097
1096
1091
1108
1116
1113
1151
1172
1175
1118
1113
1121
1090
1099
1116
1096
1142
1110
1112
1089
1099
1101
1205
1143
1107
1102
1092
1134
1098
1098
1095
1122
1114
1097
1123
1100
1120
1111
1144
1110
1098
1089
1089
1100
1097
1137
1109
1132
1135
1103
1108
1133
1133
1098
1103
1130
1239
1151
1155
1140
1103
1104
1147
1160
1106
1132
1100
1131
1129
1105
1093
1103
1088
1087
1085
1095
1154
1124
1108
1109
1110
1115
1103
1092
1093
1092
1114
1092
1089
1096
1157
1166
1155
1110
1098
1092
1095
1098
1087
1149
1121
1103
1108
1111
1118
1092
1134
1102
1091
1096
1088
1100
1091
1090
1114
1122
1091
1101
1102
1105
1094
1102
1119
1117
1118
1111
1108
1103
1132
1106
1089
1090
1091
1101
1086
1096
1100
1091
1093
1095
1106
1092
1088
1086
1095
1099
1114
1108
1104
1096
1107
1102
1093
1105
1087
1097
1096
1132
1118
1097
1087
1095
1104
1093
1092
1095
1107
1106
1097
1127
1112
1118
1110
1113
1088
1265
1124
1094
1132
1132
1106
1104
1102
1102
1256
1114
1097
1109
1097
1106
1103
1092
1096
1096
1126
1098
1099
1096
1103
1089
1103
1130
1105
1109
1112
1112
1133
1182
1109
1100
1098
1089
1116
1114
1096
1095
1100
1086
1114
1127
1097
1085
1106
1121
1128
1128
1116
1110
1103
1093
1112
1097
1095
1092
1098
1092
1091
1109
1124
1102
1090
1097
1093
1098
1084
1097
1099
1116
1128
1108
1095
1104
1098
1096
1132
1091
1136
1135
1250
1149
1141
1136
1110
1142
1135
1133
1115
1131
1122
1111
1139
1134
1102
1115
1103
1100
1092
1106
1088
1109
1095
1095
1100
1093
1108
1096
1086
1091
1107
1089
1086
1109
1112
1105
1104
1111
1102
1132
1107
1092
1089
1093
1103
1086
1097
1098
1100
1088
1147
1107
1092
1088
1091
1096
1096
1122
1104
1116
1099
1103
1114
1099
1101
1119
1101
1085
1099
1099
1105
1103
1095
1099
1086
1106
1090
1103
1091
1103
1132
1105
1107
1108
1112
1189
1218
1125
1097
1111
1142
1110
1099
1254
1134
1147
1140
1146
1118
1133
1249
1129
1118
1107
1105
1114
1102
1092
1088
1100
1093
1114
1098
1100
1092
1091
1127
1117
1089
1092
1106
1094
1095
1111
1105
1122
1097
1111
1105
1112
1102
1107
1094
1093
1112
1097
1091
1087
1099
1090
1094
1105
1089
1092
1093
1101
1093
1116
1119
1108
1103
1151
1118
1092
1088
1090
1100
1090
1093
1092
1098
1093
1094
1107
1097
1101
1101
1184
1111
1126
1125
1115
1111
1116
1114
1104
1133
1099
1091
1094
1096
1103
1093
1104
1099
1104
1139
1136
1118
1094
1095
1090
1099
1103
1116
1116
1112
1110
1101
1102
1105
1236
1121
1116
1099
1103
1128
1103
1139
1138
1113
1134
1138
1100
1133
1146
1245
1133
1140
1228
1135
1123
1153
1105
1126
1132
1146
1128
1108
1096
1227
1240
1144
1105
1105
1097
1097
1107
1101
1137
1140
1107
1142
1137
1099
1101
1105
1109
1102
1121
1126
1144
1109
1097
1089
1100
1102
1088
1095
1139
1107
1090
1085
1095
1096
1103
1105
1122
1097
1100
1132
1103
1116
1138
1112
1102
1107
1098
1111
1103
1095
1099
1101
1097
1096
1105
1099
1099
1108
1089
1092
1109
1113
1114
1107
1103
1132
1096
1100
1100
1091
1092
1099
1104
1106
1095
1088
1106
1091
1104
1096
1088
1094
1092
1109
1110
1113
1119
1109
1114
1095
1103
1089
1089
1101
1123
1097
1107
1098
1095
1104
1096
1113
1165
1165
1106
1095
1088
1100
1123
1105
1101
1140
1118
1093
1103
1098
1090
1094
1099
1116
1093
1146
1103
1102
1091
1090
1099
1098
1094
1088
1110
1110
1121
1116
1110
1106
1096
1118
1090
1089
1104
1102
1094
1091
1108
1102
1109
1095
1099
1101
1106
1186
1157
1105
1123
1131
1103
1097
1101
1105
1090
1097
1103
1089
1094
1086
1105
1091
1102
1099
1102
1091
1172
1113
1094
1095
1100
1121
1108
1100
1116
1099
1094
1092
1102
1098
1170
1164
1117
1094
1095
1111
1104
1090
1096
1136
1094
1225
1125
1103
1113
1221
1131
1115
1123
1109
1093
1132
1101
1112
1134
1103
1102
1109
1096
1092
1097
1094
1089
1102
1104
1089
1152
1133
1114
1107
1104
1114
1092
1095
1094
1137
1206
1103
1108
1095
1114
1110
1109
1093
1104
1143
1104
1089
1100
1122
1113
1103
1114
1122
1117
1091
1104
1105
1104
1098
1115
1105
1107
1104
1099
1096
1103
1118
1096
1091
1087
1106
1183
1125
1161
1116
1160
1107
1112
1099
1105
1101
1090
1137
1093
1112
1089
1096
1100
1103
1161
1099
1101
1098
1089
1100
1121
1105
1119
1120
1102
1093
1097
1117
1191
1238
1149
1111
1109
1099
1111
1101
1095
1111
1103
1099
1106
1103
1111
1118
1104
1119
1102
1104
1107
1102
1095
1161
1118
1096
1096
1089
1100
1099
1102
1098
1093
1093
1095
1114
1098
1107
1110
1129
1114
1110
1115
1103
1133
1102
1103
1097
1113
1103
1094
1091
1095
1205
1192
1105
1106
1107
1101
1088
1104
1110
1114
1114
1115
1104
1116
1102
1102
1095
1101
1112
1092
1192
1115
1101
1100
1094
1103
1099
1097
1093
1099
1095
1110
1120
1105
1110
1108
1118
1131
1102
1093
1099
1099
1093
1101
1092
1095
1091
1106
1096
1105
1109
1105
1112
1118
1126
1129
1113
1108
1110
1107
1102
1104
1102
1094
1097
1106
1097
1104
1100
1102
1092
1154
1122
1093
1094
1094
1103
1103
1114
1111
1106
1296
1116
1115
1182
1308
1140
1144
1242
1128
1128
1138
1238
1171
1134
1136
1118
1147
1135
1119
1128
1109
1109
1112
1126
1121
1101
1105
1115
1104
1096
1116
1110
1100
1106
1099
1104
1094
1111
1097
1098
1119
1112
1116
1110
1118
1124
1105
1099
1102
1100
1100
1107
1102
1169
1114
1127
1101
1105
1112
1105
1096
1148
1116
1110
1105
1119
1116
1106
1107
1116
1107
1105
1129
1111
1132
1148
1130
1109
1099
1130
1117
1216
1232
1131
1107
1136
1201
1205
1126
1122
1114
1107
1101
1101
1116
1153
1136
1107
1109
1113
1120
1108
1133
1133
1132
1114
1098
1106
1101
1096
1109
1100
1111
1096
1097
1096
1099
1107
1104
1126
1109
1109
1113
1112
1111
1133
1105
1111
1118
1089
1111
1101
1101
1100
1111
1112
1101
1101
1100
1096
1107
1110
1108
1117
1113
1108
1105
1105
1115
1096
1098
1096
1100
1103
1097
1110
1095
1094
1099
1100
1095
1096
1094
1099
1095
1101
1131
1111
1104
1104
1198
1195
1159
1117
1109
1101
1099
1099
1095
1164
1129
1105
1096
1101
1116
1137
1186
1122
1111
1143
1137
1113
1130
1135
1132
1107
1105
1107
1122
1111
1106
1107
1119
1096
1096
1105
1104
1106
1103
1101
1097
1106
1096
1109
1102
1101
1100
1095
1096
1093
1121
1117
1109
1110
1109
1140
1220
1120
1132
1102
1134
1117
1162
1120
1104
1134
1135
1222
1136
1241
1149
1117
1107
1111
1094
1103
1096
1096
1102
1097
1098
1110
1119
1196
1239
1128
1119
1101
1098
1109
1103
1135
1188
1133
1105
1131
1106
1131
1135
1104
1107
1130
1131
1116
1133
1109
1106
1114
1115
1217
1126
1142
1102
1144
1135
1100
1097
1103
1101
1102
1109
1122
1107
1096
1096
1106
1104
1142
1111
1105
1111
1104
1105
1093
1093
1096
1097
1099
1093
1109
1109
1094
1101
1103
1099
1106
1103
1096
1094
1103
1124
1107
1109
1103
1111
1098
1096
1101
1106
1095
1105
1098
1099
1112
1105
1109
1121
1172
1132
1098
1110
1111
1113
1132
1114
1116
1176
1109
1105
1107
1138
1106
1105
1096
1097
1098
1103
1133
1134
1107
1149
1136
1135
1104
1117
1108
1116
1111
1126
1121
1114
1100
1100
1096
1108
1104
1101
1102
1099
1097
1097
1100
1118
1098
1096
1111
1098
1117
1129
1118
1107
1117
1123
1109
1108
1114
1132
1103
1134
1107
1220
1119
1105
1143
1136
1137
1108
1130
1136
1105
1136
1111
1104
1118
1109
1100
1099
1105
1108
1184
1184
1108
1102
1112
1109
1104
1096
1108
1152
1135
1137
1110
1108
1108
1133
1125
1119
1106
1111
1120
1137
1128
1110
1099
1107
1112
1100
1115
1310
1133
1108
1261
1133
1137
1240
1136
1127
1112
1168
1130
1108
1150
1103
1104
1100
1103
1114
1100
1098
1108
1114
1099
1109
1099
1104
1107
1105
1111
1108
1120
1105
1113
1107
1105
1108
1101
1113
1100
1103
1096
1176
1119
1137
1107
1101
1119
1107
1109
1103
1109
1092
1105
1213
1190
1111
1102
1109
1100
1106
1109
1099
1146
1100
1114
1112
1103
1093
1108
1091
1096
1104
1093
1095
1092
1109
1125
1128
1111
1106
1104
1092
1107
1090
1089
1095
1121
1118
1090
1121
1090
1104
1091
1120
1115
1130
1111
1106
1139
1128
1133
1119
1111
1099
1102
1092
1096
1107
1099
1089
1106
1101
1099
1108
1099
1100
1093
1090
1109
1094
1095
1109
1127
1099
1100
1105
1108
1099
1093
1096
1092
1106
1094
1105
1090
1097
1107
1096
1253
1098
1100
1098
1103
1107
1117
1125
1124
1190
1112
1107
1092
1111
1098
1097
1117
1090
1091
1239
1114
1099
1099
1114
1098
1104
1101
1102
1104
1118
1110
1111
1111
1109
1116
1102
1094
1093
1102
1091
1098
1087
1104
1103
1096
1100
1091
1105
1095
1105
1102
1104
1125
1118
1112
1260
1131
1105
1096
1112
1148
1125
1098
1101
1096
1115
1103
1107
1102
1094
1110
1095
1094
1103
1233
1125
1122
1115
1110
1104
1100
1102
1097
1288
1228
1237
1151
1137
1122
1102
1134
1115
1240
1151
1138
1113
1098
1104
1120
1109
1108
1123
1108
1099
1099
1102
1162
1244
1117
1107
1099
1102
1113
1126
1097
1096
1155
1103
1104
1117
1114
1138
1135
1113
1221
1148
1139
1109
1104
1137
1111
1132
1135
1138
1115
1134
1136
1125
1120
1109
1111
1117
1117
1108
1101
1101
1096
1097
1099
1095
1101
1097
1105
1097
1096
1119
1101
1102
1101
1112
1119
1121
1185
1128
1128
1182
1218
1114
1134
1109
1110
1100
1096
1118
1106
1150
1102
1109
1110
1096
1101
1097
1107
1108
1108
1104
1110
1100
1105
1096
1129
1124
1103
1101
1096
1108
1109
1102
1097
1105
1098
1097
1108
1108
1105
1111
1125
1106
1114
1124
1099
1221
1120
1112
1108
1138
1127
1156
1157
1187
1111
1146
1135
1112
1132
1134
1132
1127
1143
1136
1116
1134
1135
1136
1106
1130
1104
1116
1113
1107
1107
1110
1101
1266
1114
1120
1095
1094
1192
1187
1119
1106
1108
1099
1101
1107
1103
1146
1110
1115
1121
1117
1109
1132
1109
1100
5224
1235
1244
1164
1120
2690
1127
2027
1192
1160
1160
1154
1165
1238
5002
1170
1151
1190
1148
1178
1147
1171
1143
1136
1135
1161
1150
1141
1133
1139
1136
1130
1131
1151
1205
5003
1162
1161
1198
1141
1178
1142
1169
1150
1139
1133
1175
1153
1138
1146
1144
1142
1133
1136
1139
1226
5009
1167
1151
1203
1153
1181
1155
1168
1144
1140
1135
1175
1135
1162
1131
1138
1135
1132
1144
1130
1202
5008
1161
1153
1195
1155
1178
1139
1165
1143
1141
1150
1172
1142
1133
1134
1154
1144
1133
1137
1144
1219
4995
1170
1143
1199
1146
1177
1132
1174
1152
1151
1139
1172
1151
1146
1143
1154
1143
1131
1142
1134
1205
5000
1161
1148
1196
1158
1177
1137
1164
1150
1148
1133
1167
1134
1131
1129
1141
1132
1128
1142
1138
1207
4996
1174
1174
1188
1154
1180
1142
1169
1140
1136
1132
1169
1135
1147
1132
1140
1130
1130
1147
1161
1208
5003
1163
1161
1205
1152
1190
1141
1170
1133
1136
1137
1170
1136
1137
1144
1133
1150
1134
1137
1132
1208
5014
1157
1146
1183
1147
1182
1139
1174
1145
1131
1147
1169
1139
1145
1139
1139
1134
1129
1153
1136
1209
5009
1169
1158
1187
1180
1180
1138
1189
1172
1141
1153
1175
1153
1141
1148
1153
1143
1131
1139
1132
1210
5012
1162
1151
1192
1157
1184
1134
1183
1141
1134
1137
1170
1145
1136
1139
1142
1138
1131
1142
1134
1202
5013
1167
1150
1187
1159
1181
1133
1173
1136
1154
1132
1164
1155
1138
1138
1131
1135
1150
1159
1140
1203
5004
1185
1156
1194
1144
1177
1145
1168
1133
1139
1144
1163
1134
1133
1137
1133
1137
1139
1127
1139
1193
4876
1168
1157
1197
1154
1181
1151
1169
1140
1136
1143
1166
1137
1137
1139
1142
1148
1138
1133
1137
1200
4957
1168
1232
1110
1116
1107
1108
1131
1099
1151
1103
1110
1102
1111
1117
1101
1093
1096
1114
1093
1101
1139
1119
1100
1102
1113
1089
1090
1088
1105
1137
1103
1105
1094
1095
1093
1110
1251
1110
1105
1100
1100
1097
1109
1120
1107
1113
1111
1097
1101
1099
1132
1095
1131
1120
1131
1101
1096
1149
1154
1136
1108
1131
1139
1125
1122
1138
1134
1106
1133
1137
1134
1124
1133
1110
1105
1094
1087
1090
1103
1093
1092
1094
1100
1106
1123
1122
1105
1109
1106
1114
1092
1098
1100
1097
1089
1090
1102
1092
1094
1093
1101
1096
1237
1113
1112
1092
1101
1138
1120
1118
1133
1137
1109
1174
1247
1108
1151
1110
1093
1100
1132
1107
1101
1125
1095
1116
1098
1119
1113
1115
1136
1102
1119
1108
1093
1101
1101
1090
1106
1109
1098
1091
1099
1113
1091
1094
1097
1098
1095
1086
1100
1095
1116
1115
1112
1116
1123
1116
1093
1095
1099
1127
1106
1100
1113
1099
1091
1094
1107
1097
1096
1104
1119
1106
1121
1132
1117
1120
1127
1130
1119
1114
1125
1102
1108
1184
1187
1109
1111
1108
1096
1101
1110
1106
1137
1134
1135
1138
1116
1106
1113
1117
1102
1107
1111
1106
1100
1108
1100
1102
1098
1098
1093
1111
1132
1109
1092
1091
1108
1102
1123
1120
1117
1111
1095
1096
1100
1133
1108
1112
1135
1137
1098
1118
1134
1134
1104
1131
1139
1102
1111
1095
1106
1124
1101
1105
1112
1105
1092
1090
1093
1101
1095
1094
1098
1092
1095
1087
1108
1093
1086
1110
1097
1123
1202
1224
1175
1143
1117
1264
1275
1147
1116
1137
1103
1130
1108
1103
1137
1111
1096
1097
1127
1096
1089
1099
1099
1114
1104
1105
1104
1090
1091
1100
1089
1090
1086
1106
1117
1109
1118
1107
1098
1097
1098
1102
1102
1091
1103
1101
1096
1100
1098
1106
1101
1124
1094
1103
1127
1101
1097
1118
1114
1122
1108
1105
1102
1257
1225
1119
1100
1098
1089
1105
1103
1088
1103
1101
1095
1086
1107
1107
1093
1102
1120
1107
1104
1115
1100
1090
1091
1095
1090
1166
1190
1228
1115
1108
1108
1164
1190
1153
1111
1102
1100
1129
1118
1106
1107
1120
1134
1092
1110
1132
1111
1134
1116
1110
1094
1102
1090
1089
1094
1109
1097
1094
1092
1098
1107
1117
1129
1103
1105
1106
1103
1106
1094
1092
1103
1097
1093
1103
1091
1095
1098
1106
1088
1095
1113
1100
1103
1100
1122
1119
1112
1123
1168
1129
1102
1106
1091
1112
1116
1103
1096
1100
1110
1100
1097
1102
1103
1096
1095
1095
1112
1467
1212
1125
1110
1096
1096
1132
1104
1096
1113
1223
1146
1097
1110
1135
1134
1105
1129
1137
1137
1107
1100
1115
1115
1102
1103
1109
1114
1105
1098
1100
1105
1101
1095
1108
1091
1091
1087
1114
1114
1098
1095
1100
1105
1108
1132
1112
1099
1105
1118
1111
1089
1107
1089
1095
1087
1104
1091
1089
1092
1100
1153
1093
1110
1089
1089
1099
1109
1127
1118
1112
1105
1100
1113
1099
1089
1094
1096
1102
1086
1089
1124
1091
1096
1158
1185
1127
1102
1102
1088
1115
1123
1122
1147
1107
1100
1112
1096
1098
1104
1088
1134
1132
1106
1097
1095
1098
1099
1095
1087
1098
1090
1093
1091
1105
1112
1109
1119
1101
1098
1129
1105
1098
1096
1094
1097
1102
1089
1101
1175
1106
1110
1107
1092
1124
1104
1095
1104
1152
1118
1110
1137
1112
1128
1102
1231
1122
1107
1137
1104
1115
1135
1134
1116
1131
1133
1132
1111
1107
1102
1127
1108
1101
1109
1111
1129
1100
1112
1163
1172
1096
1115
1094
1124
1099
1101
1099
1135
1106
1088
1096
1146
1109
1118
1104
1110
1108
1094
1133
1119
1097
1092
1093
1100
1109
1115
1097
1086
1095
1096
1106
1100
1102
1088
1098
1099
1113
1120
1110
1112
1099
1103
1103
1133
1100
1132
1133
1132
1108
1094
1132
1099
1129
1135
1133
1120
1128
1103
1100
1122
1124
1110
1171
1103
1104
1097
1103
1101
1137
1104
1132
1103
1108
1108
1131
1133
1115
1158
1136
1133
1110
1141
1295
1160
1141
1138
1133
1105
1133
1103
1142
1121
1099
1095
1103
1096
1105
1097
1112
1119
1105
1110
1106
1109
1095
1108
1095
1092
1101
1116
1093
1186
1112
1100
1107
1094
1102
1097
1094
1102
1096
1104
1119
1117
1110
1108
1101
1112
1111
1150
1107
1099
1104
1105
1106
1092
1100
1099
1094
1101
1098
1097
1093
1103
1102
1132
1106
1105
1113
1104
1131
1101
1097
1096
1094
1090
1105
1092
1096
1102
1094
1153
1106
1115
1096
1096
1209
1118
1134
1106
1108
1112
1107
1101
1097
1153
1112
1105
1095
1095
1104
1130
1100
1100
1097
1103
1108
1105
1106
1099
1102
1115
1112
1110
1104
1111
1130
1098
1131
1212
1112
1107
1110
1109
1115
1132
1112
1089
1098
1109
1091
1096
1160
1117
1104
1103
1094
1113
1100
1096
1100
1096
1112
1128
1117
1108
1102
1106
1112
1101
1129
1111
1114
1121
1102
1107
1093
1099
1106
1098
1116
1101
1096
1098
1096
1103
1119
1107
1103
1199
1188
1113
1102
1114
1094
1095
1102
1102
1153
1112
1104
1098
1174
1116
1097
1098
1098
1102
1098
1119
1104
1119
1103
1106
1108
1096
1110
1100
1101
1095
1103
1087
1103
1106
1144
1125
1131
1098
1131
1122
1135
1113
1123
1111
1117
1104
1105
1100
1098
1101
1095
1137
1133
1103
1099
1095
1130
1126
1145
1138
1109
1130
1252
1129
1129
1107
1107
1109
1104
1104
1095
1102
1089
1141
1107
1219
1123
1112
1107
1136
1134
1109
1137
1282
1200
1177
1168
1171
1157
1230
4937
1170
1164
1202
1147
1186
1135
1166
1146
1145
1142
1161
1138
1136
1131
1138
1140
1142
1139
1137
1208
4954
1155
1161
1187
1134
1191
1139
1169
1134
1144
1141
1164
1145
1132
1134
1134
1144
1143
1138
1139
1200
4939
1168
1175
1189
1142
1183
1142
1194
1141
1147
1141
1168
1152
1139
1141
1146
1146
1131
1130
1140
1211
4954
1155
1150
1182
1133
1189
1133
1163
1139
1143
1136
1164
1155
1132
1135
1137
1154
1152
1133
1144
1218
4944
1164
1158
1190
1142
1183
1133
1164
1133
1160
1138
1167
1161
1140
1144
1133
1151
1152
1135
1145
1202
4953
1164
1162
1200
1142
1179
1148
1174
1139
1149
1137
1170
1140
1139
1142
1145
1141
1134
1133
1148
1200
4945
1159
1156
1199
1132
1182
1133
1165
1147
1134
1135
1156
1149
1137
1130
1133
1137
1131
1128
1143
1202
4955
1170
1151
1192
1137
1203
1158
1168
1142
1138
1137
1176
1146
1140
1130
1137
1130
1129
1139
1136
1198
4945
1166
1160
1185
1138
1183
1138
1166
1136
1148
1136
1157
1146
1136
1129
1152
1132
1131
1133
1144
1217
4936
1159
1148
1185
1141
1180
1134
1173
1150
1134
1135
1171
1151
1130
1139
1149
1148
1144
1133
1140
1206
4946
1159
1156
1192
1135
1181
1136
1165
1138
1144
1137
1157
1148
1137
1141
1143
1144
1130
1132
1143
1199
4940
1157
1152
1189
1135
1179
1148
1166
1141
1137
1129
1175
1147
1131
1130
1140
1133
1131
1133
1135
1205
4950
1162
1150
1196
1148
1200
1135
1168
1146
1136
1169
1168
1148
1139
1187
1145
1136
1133
1140
1140
1200
4962
1166
1209
1124
1161
1127
1112
1104
1097
1112
1096
1105
1106
1097
1096
1099
1102
1089
1102
1091
1112
1114
1109
1121
1098
1103
1091
1106
1096
1093
1105
1106
1105
1094
1106
1108
1133
1099
1106
1169
1107
1118
1099
1179
1131
1116
1098
1102
1113
1090
1100
1095
1104
1102
1106
1097
1095
1358
1115
1117
1106
1125
1105
1092
1096
1147
1113
1142
1234
1118
1147
1140
1227
1122
1101
1110
1097
1170
1187
1106
1105
1101
1094
1114
1131
1109
1107
1135
1120
1095
1102
1102
1098
1143
1105
1114
1100
1088
1110
1087
1090
1095
1103
1087
1086
1100
1098
1115
1114
1113
1104
1099
1091
1113
1097
1095
1106
1089
1090
1089
1100
1095
1093
1094
1101
1096
1102
1095
1086
1099
1110
1119
1112
1103
1107
1112
1095
1130
1107
1146
1156
1101
1100
1093
1235
1136
1141
1139
1113
1119
1135
1123
1117
1106
1112
1110
1112
1092
1098
1102
1096
1141
1176
1110
1096
1092
1096
1108
1094
1098
1103
1090
1109
1089
1110
1121
1108
1113
1110
1103
1222
1122
1144
1105
1107
1140
1306
1148
1116
1137
1226
1242
1135
1152
1101
1103
1098
1133
1110
1173
1101
1103
1115
1111
1091
1101
1119
1108
1107
1114
1109
1136
1100
1101
1098
1098
1126
1103
1094
1097
1105
1106
1097
1093
1098
1088
1096
1105
1097
1118
1109
1113
1106
1115
1128
1132
1105
1127
1167
1220
1148
1117
1112
1151
1301
1211
1143
1139
1114
1100
1103
1123
1148
1114
1113
1123
1107
1111
1100
1106
1099
1100
1098
1101
1094
1096
1103
1103
1098
1101
1114
1096
1094
1089
1109
1128
1114
1117
1104
1105
1097
1114
1099
1094
1103
1095
1103
1098
1110
1096
1096
1105
1102
1110
1165
1129
1121
1110
1116
1110
1120
1118
1114
1109
1106
1095
1113
1098
1095
1096
1099
1109
1100
1100
1091
1101
1096
1106
1105
1096
1102
1131
1106
1106
1118
1104
1137
1103
1168
1203
1113
1110
1102
1098
1103
1113
1102
1104
1115
1103
1095
1098
1111
1108
1195
1111
1121
1131
1123
1109
1101
1107
1096
1115
1106
1098
1120
1101
1095
1095
1113
1101
1089
1099
1102
1109
1104
1125
1111
1107
1110
1118
1133
1102
1104
1093
1097
1100
1114
1090
1100
1099
1112
1105
1101
1103
1096
1096
1099
1108
1120
1108
1105
1112
1103
1258
1155
1116
1104
1120
1162
1229
1121
1109
1139
1135
1109
1138
1137
1136
1106
1166
1203
1124
1130
1111
1108
1104
1107
1113
1100
1116
1102
1098
1103
1095
1100
1098
1102
1103
1095
1096
1113
1099
1101
1129
1118
1120
1112
1119
1106
1103
1112
1104
1103
1181
1119
1118
1103
1109
1147
1159
1158
1108
1224
1234
1143
1129
1120
1113
1124
1114
1107
1103
1110
1103
1102
1107
1110
1106
1098
1110
1104
1108
1107
1100
1101
1094
1108
1114
1130
1123
1123
1115
1105
1110
1114
1104
1107
1105
1101
1113
1101
1099
1098
1235
1195
1109
1103
1107
1098
1098
1112
1140
1148
1123
1111
1110
1112
1113
1109
1104
1105
1096
1107
1098
1109
1104
1098
1101
1102
1103
1107
1097
1093
1101
1100
1108
1103
1089
1102
1101
1101
1094
1107
1115
1121
1113
1101
1110
1117
1103
1131
1110
1098
1177
1118
1098
1101
1098
1102
1106
1099
1100
1100
1120
1116
1111
1135
1109
1105
1117
1113
1113
1115
1095
1099
1096
1101
1097
1105
1096
1108
1100
1098
1101
1102
1095
1096
1165
1203
1139
1124
1109
1113
1102
1115
1108
1097
1108
1108
1102
1103
1104
1109
1155
1108
1106
1100
1106
1103
1098
1097
1120
1120
1105
1119
1119
1129
1100
1094
1103
1109
1101
1104
1110
1104
1102
1107
1097
1102
1102
1102
1096
1098
1094
1110
1117
1105
1112
1115
1110
1097
1102
1097
1290
1121
1107
1105
1118
1109
1104
1154
1112
1099
1100
1149
1114
1112
1115
1120
1118
1110
1119
1114
1108
1107
1102
1100
1120
1118
1104
1152
1182
1109
1110
1117
1102
1104
1102
1098
1111
1119
1122
1112
1108
1118
1104
1099
1102
1131
1112
1220
1128
1137
1115
1121
1135
1135
1135
1112
1134
1135
1111
1114
1118
1167
1126
1111
1104
1100
1109
1108
1097
1113
1096
1097
1117
1102
1098
1097
1113
1115
1098
1097
1101
1102
1107
1119
1119
1128
1107
1114
1103
1100
1136
1112
1133
1136
1107
1104
1113
1135
1117
1129
1134
1104
1102
1219
1187
1127
1119
1111
1121
1110
1100
1156
1185
1098
1098
1100
1103
1101
1099
1105
1102
1108
1108
1105
1105
1107
1109
1109
1127
1135
1112
1109
1103
1091
1104
1099
1103
1114
1090
1111
1098
1101
1139
1138
1113
1144
1140
1135
1105
1106
1103
1125
1111
1112
1104
1106
1107
1111
1130
1105
1134
1174
1238
1120
1150
1136
1108
1136
1135
1106
1132
1136
1104
1125
1113
1113
1119
1103
1098
1092
1126
1121
1103
1087
1101
1096
1104
1113
1104
1100
1095
1104
1095
1104
1096
1129
1116
1111
1130
1109
1104
1091
1103
1097
1150
1106
1097
1097
1099
1102
1095
1250
1114
1108
1100
1099
1115
1098
1099
1117
1113
1116
1104
1111
1101
1097
1133
1110
1132
1222
1127
1117
1148
1154
1121
1130
1138
1111
1138
1135
1124
1138
1199
1183
1120
1105
1110
1233
1128
1104
1135
1167
1232
1121
1139
1111
1134
1138
1114
1098
1132
1135
1119
1121
1111
1117
1117
1101
1098
1101
1104
1108
1090
1099
1094
1095
1153
1194
1151
1105
1117
1098
1106
1116
1119
1126
1124
1121
1121
1119
1106
1116
1106
1142
1109
1099
1091
1088
1099
1095
1147
1104
1098
1091
1094
1106
1115
1090
1103
1123
1106
1113
1127
1098
1093
1090
1102
1095
1090
1097
1102
1098
1100
1100
1109
1090
1092
1107
1098
1096
1091
1117
1125
1102
1114
1101
1121
1245
1123
1130
1098
1108
1112
1094
1086
1109
1098
1088
1092
1096
1087
1092
1097
1099
1100
1130
1117
1102
1103
1111
1254
1135
1138
1110
1133
1135
1106
1100
1092
1242
1126
1141
1222
1133
1095
1101
1103
1116
1112
1105
1103
1113
1131
1100
1113
1096
1088
1093
1110
1108
1099
1111
1092
1095
1090
1107
1107
1100
1091
1106
1116
1107
1108
1099
1095
1130
1112
1099
1085
1103
1103
1090
1090
1111
1100
1090
1094
1104
1089
1091
1097
1096
1102
1112
1109
1110
1104
1105
1108
1098
1085
1103
1103
1087
1121
1104
1098
1087
1084
1102
1100
1107
1106
1090
1152
1196
1175
1164
1159
1169
1247
5001
1162
1151
1193
1134
1187
1138
1166
1139
1146
1135
1161
1153
1131
1138
1134
1149
1139
1129
1136
1205
4996
1164
1151
1190
1143
1182
1134
1164
1131
1152
1132
1163
1145
1143
1143
1134
1157
1134
1136
1149
1212
5023
1160
1149
1190
1141
1185
1151
1171
1159
1138
1134
1170
1141
1134
1138
1148
1128
1133
1134
1144
1200
5000
1161
1159
1199
1135
1178
1131
1166
1153
1139
1140
1167
1150
1134
1133
1147
1134
1132
1131
1140
1206
5006
1163
1146
1184
1134
1202
1141
1168
1150
1152
1165
1167
1150
1138
1133
1154
1153
1138
1162
1143
1213
5023
1169
1158
1188
1138
1184
1136
1180
1140
1131
1135
1162
1141
1131
1129
1147
1128
1127
1135
1143
1214
5000
1164
1145
1187
1135
1179
1153
1163
1141
1137
1133
1160
1155
1130
1134
1156
1129
1139
1133
1148
1225
4996
1161
1145
1188
1153
1182
1136
1171
1147
1140
1141
1165
1141
1135
1142
1139
1131
1134
1132
1140
1207
4996
1162
1152
1183
1134
1183
1150
1164
1148
1133
1131
1191
1146
1131
1130
1139
1130
1131
1132
1139
1204
4995
1161
1150
1194
1150
1183
1133
1167
1171
1161
1134
1174
1136
1130
1138
1150
1144
1140
1142
1132
1202
5016
1162
1145
1186
1141
1191
1138
1165
1141
1132
1133
1168
1135
1132
1135
1139
1129
1141
1145
1134
1208
4997
1164
1158
1185
1142
1180
1138
1163
1142
1141
1137
1170
1130
1130
1153
1154
1128
1128
1145
1150
1217
5009
1159
1144
1243
1150
1165
1148
1170
1147
1146
1144
1177
1154
1144
1141
1143
1143
1149
1144
1131
1206
4949
1162
1194
1130
1122
1099
1096
1107
1104
1099
1089
1099
1106
1091
1106
1103
1093
1093
1093
1104
1096
1121
1119
1107
1108
1098
1101
1105
1108
1116
1101
1098
1163
1117
1104
1108
1097
1108
1093
1098
1101
1091
1090
1199
1111
1108
1092
1090
1100
1089
1101
1091
1104
1089
1085
1101
1093
1085
1090
1102
1097
1098
1122
1112
1111
1101
1107
1094
1104
1101
1104
1140
1135
1110
1098
1092
1238
1296
1152
1140
1130
1239
1261
1206
1166
1143
1155
1136
1108
1115
1105
1093
1100
1095
1104
1097
1091
1087
1101
1099
1086
1097
1098
1106
1103
1108
1091
1095
1115
1116
1095
1105
1109
1096
1091
1215
1111
1125
1135
1106
1096
1113
1109
1115
1089
1121
1099
1096
1100
1126
1103
1096
1186
1139
1111
1115
1099
1109
1100
1138
1112
1109
1096
1092
1101
1090
1097
1095
1102
1095
1094
1086
1099
1108
1106
1127
1106
1106
1116
1107
1187
1104
1106
1097
1096
1094
1099
1094
1097
1128
1113
1105
1093
1103
1091
1088
1099
1106
1116
1107
1110
1122
1096
1100
1121
1115
1089
1103
1110
1101
1098
1110
1095
1098
1099
1102
1094
1094
1093
1107
1115
1116
1110
1105
1108
1097
1122
1104
1134
1109
1127
1138
1136
1112
1108
1138
1103
1104
1136
1137
1109
1132
1104
1139
1115
1102
1095
1099
1091
1089
1108
1105
1089
1109
1108
1110
1107
1112
1108
1089
1093
1098
1127
1127
1252
1127
1100
1098
1104
1102
1088
1089
1092
1140
1119
1100
1099
1094
1095
1087
1099
1104
1094
1096
1095
1092
1103
1097
1088
1092
1172
1116
1104
1109
1121
1111
1104
1103
1110
1112
1097
1098
1104
1101
1107
1119
1097
1096
1113
1126
1100
1106
1106
1100
1098
1100
1116
1130
1116
1106
1112
1102
1107
1109
1098
1108
1095
1113
1102
1098
1108
1099
1095
1096
1103
1108
1094
1096
1100
1104
1122
1117
1113
1107
1105
1107
1096
1290
1297
1122
1138
1135
1110
1111
1105
1108
1154
1113
1116
1107
1111
1130
1128
1111
1109
1106
1113
1105
1107
1104
1101
1105
1095
1104
1094
1107
1107
1099
1247
1111
1105
1097
1097
1099
1110
1115
1109
1117
1118
1116
1098
1101
1103
1102
1107
1104
1096
1094
1102
1097
1139
1136
1104
1138
1136
1109
1102
1133
1117
1125
1114
1108
1124
1128
1106
1097
1102
1097
1138
1134
1121
1153
1137
1107
1132
1225
1145
1110
1223
1131
1141
1134
1116
1104
1110
1103
1153
1183
1110
1099
1104
1106
1104
1115
1096
1106
1103
1101
1113
1099
1096
1096
1117
1126
1109
1123
1099
1109
1105
1108
1099
1116
1100
1105
1109
1118
1112
1098
1098
1097
1104
1102
1099
1104
1100
1104
1125
1112
1108
1121
1102
1103
1097
1132
1117
1131
1132
1133
1111
1098
1130
1130
1214
1148
1136
1108
1129
1127
1117
1110
1108
1108
1122
1132
1110
1102
1102
1095
1098
1104
1101
1102
1095
1173
1174
1120
1115
1116
1100
1098
1122
1117
1112
1117
1118
1130
1099
1113
1098
1107
1100
1102
1104
1109
1100
1097
1100
1094
1281
1115
1101
1098
1101
1105
1120
1110
1110
1111
1114
1108
1098
1105
1102
1104
1100
1098
1123
1099
1107
1095
1107
1098
1098
1109
1103
1106
1106
1120
1129
1143
1114
1100
1098
1097
1118
1109
1139
1118
1104
1107
1102
1103
1131
1134
1215
1253
1223
1272
1145
1128
1159
1125
1123
1109
1106
1126
1151
1214
1121
1103
1099
1109
1112
1135
1133
1127
1111
1127
1134
1105
1119
1115
1113
1109
1106
1106
1108
1107
1100
1095
1118
1117
1094
1106
1100
1094
1109
1118
1118
1103
1102
1103
1095
1169
1135
1110
1111
1173
1120
1100
1098
1107
1104
1097
1095
1103
1105
1102
1102
1100
1094
1096
1099
1097
1100
1102
1117
1121
1111
1123
1109
1107
1100
1104
1110
1098
1094
1104
1133
1201
1116
1138
1146
1154
1103
1130
1133
1122
1129
1135
1243
1210
1221
1149
1112
1098
1097
1102
1102
1099
1106
1104
1099
1100
1096
1115
1111
1123
1110
1115
1108
1099
1102
1099
1097
1098
1116
1107
1100
1105
1106
1099
1102
1121
1096
1096
1098
1104
1108
1105
1127
1122
1117
1113
1125
1113
1095
1095
1106
1103
1100
1127
1102
1107
1104
1108
1105
1095
1103
1097
1094
1096
1107
1119
1107
1106
1116
1105
1134
1119
1095
1094
1096
1104
1106
1104
1105
1103
1101
1096
1105
1095
1100
1098
1159
1181
1131
1124
1114
1104
1106
1108
1110
1132
1112
1135
1144
1151
1105
1150
1135
1101
1135
1136
1133
1125
1126
1101
1115
1116
1118
1112
1112
1123
1133
1100
1109
1103
1100
1101
1097
1092
1094
1113
1098
1097
1100
1112
1107
1093
1103
1104
1113
1111
1117
1108
1097
1098
1106
1131
1099
1113
1128
1136
1101
1112
1130
1133
1118
1114
1102
1093
1109
1099
1109
1132
1116
1114
1108
1121
1104
1097
1128
1108
1130
1132
1105
1161
1284
1139
1117
1132
1132
1110
1125
1134
1124
1141
1111
1113
1112
1107
1110
1110
1108
1098
1136
1110
1135
1107
1096
1102
1131
1136
1102
1111
1128
1140
1107
1105
1148
1143
1112
1118
1108
1107
1109
1108
1108
1116
1100
1101
1108
1120
1104
1103
1107
1106
1121
1104
1104
1103
1099
1116
1124
1118
1117
1125
1121
1108
1108
1109
1104
1102
1109
1107
1109
1103
1108
1100
1099
1103
1101
1106
1103
1105
1106
1120
1108
1134
1110
1181
1217
1146
1120
1101
1114
1124
1103
1113
1109
1106
1101
1105
1098
1095
1108
1109
1118
1117
1130
1126
1117
1106
1114
1098
1104
1117
1105
1101
1105
1103
1102
1099
1109
1110
1100
1100
1107
1095
1109
1096
1110
1124
1109
1113
1105
1103
1100
1100
1096
1117
1098
1119
1123
1119
1103
1100
1109
1095
1111
1100
1094
1114
1098
1107
1121
1112
1115
1111
1101
1116
1101
1099
1103
1096
1112
1106
1109
1106
1096
1105
1097
1099
1097
1171
1191
1107
1113
1134
1114
1104
1111
1107
1112
1107
1103
1099
1099
1103
1100
1100
1104
1110
1237
1180
1128
1138
1102
1138
1109
1120
1137
1139
1124
1116
1156
1116
1104
1131
1109
1110
1134
1137
1109
1218
1148
1114
1118
1134
1220
1127
1136
1130
1112
1126
1108
1110
1116
1102
1102
1098
1101
1111
1100
1102
1101
1097
1106
1103
1096
1095
1102
1100
1095
1109
1112
1117
1130
1132
1115
1114
1101
1120
1153
1110
1220
1130
1245
1220
1171
1145
1150
1137
1109
1098
1100
1118
1114
1124
1120
1112
1109
1106
1111
1108
1107
1103
1104
1101
1099
1099
1103
1099
1096
1103
1099
1106
1097
1103
1096
1109
1123
1121
1102
1112
1109
1108
1108
1102
1113
1115
1094
1106
1099
1111
1099
1106
1100
1105
1110
1103
1101
1102
1111
1129
1109
1106
1117
1110
1103
1098
1106
1109
1104
1106
1106
1105
1113
1113
1101
1099
1107
1098
1096
1098
1102
1106
1123
1191
1120
1167
1175
1125
1102
1130
1119
1109
1100
1106
1104
1103
1111
1116
1107
1101
1095
1103
1104
1121
1118
1132
1113
1110
1120
1106
1099
1099
1111
1099
1098
1105
1103
1097
1098
1095
1095
1111
1106
1102
1096
1096
1108
1114
1116
1107
1113
1109
1116
1101
1105
1096
1098
1100
1110
1104
1108
1104
1099
1106
1109
1109
1098
1102
1110
1121
1162
1119
1118
1110
1110
1113
1111
1129
1110
1103
1097
1099
1115
1105
1105
1101
1104
1105
1097
1157
1202
1114
1107
1115
1122
1119
1106
1115
1237
1141
1129
1121
1109
1108
1107
1107
1135
1104
1123
1102
1096
1107
1098
1108
1097
1105
1098
1107
1107
1104
1112
1124
1123
1111
1111
1111
1118
1106
1103
1111
1104
1106
1096
1117
1098
1099
1114
1104
1110
1099
1106
1099
1103
1106
1109
1119
1108
1117
1109
1116
1098
1105
1099
1098
1112
1105
1099
1101
1109
1272
1149
1138
1112
1105
1107
1105
1097
1127
1119
1122
1105
1112
1132
1130
1123
1104
1110
1100
1112
1108
1101
1100
1107
1111
1100
1113
1101
1101
1102
1098
1128
1116
1118
1115
1110
1108
1105
1130
1110
1125
1102
1101
1098
1105
1095
1101
1094
1095
1105
1109
1096
1092
1106
1098
1102
1114
1114
1106
1109
1108
1129
1124
1094
1101
1108
1115
1114
1107
1098
1093
1106
1098
1096
1105
1114
1100
1098
1116
1122
1119
1106
1109
1107
1117
1216
1123
1131
1101
1109
1132
1134
1105
1101
1131
1135
1104
1152
1198
1108
1105
1103
1115
1140
1111
1107
1115
1119
1132
1107
1111
1101
1132
1131
1117
1129
1111
1139
1129
1136
1132
1122
1127
1137
1118
1109
1118
1119
1119
1110
1107
1096
1108
1127
1118
1112
1142
1132
1104
1115
1131
1132
1102
1101
1130
1133
1104
1469
1137
1139
1113
1120
1118
1118
1108
1216
1137
1222
1147
1222
1126
1099
1148
1118
1101
1099
1162
1110
1103
1125
1154
1109
1111
1106
1119
1113
1106
1095
1107
1112
1151
1186
1106
1109
1100
1110
1105
1143
1121
1103
1106
1100
1111
1129
1112
1109
1112
1108
1103
1165
1108
1131
1107
1103
1105
1098
1114
1109
1101
1101
1105
1110
1101
1094
1105
1095
1102
1124
1120
1113
1104
1123
1124
1101
1125
1100
1134
1131
1121
1123
1107
1111
1138
1133
1133
1111
1129
1134
1120
1112
1137
1132
1116
1127
1134
1132
1104
1113
1100
1102
1094
1094
1102
1099
1097
1101
1095
1108
1128
1108
1123
1105
1099
1098
1171
1191
1163
1150
1139
1141
1157
1174
1137
1146
1164
1137
1132
1136
1154
1158
1220
5008
1163
1165
1189
1145
1184
1146
1169
1139
1137
1135
1172
1133
1133
1144
1140
1128
1131
1144
1132
1211
5001
1165
1145
1192
1148
1176
1142
1176
1132
1133
1138
1165
1144
1135
1140
1129
1137
1139
1146
1127
1222
5007
1159
1161
1217
1136
1161
1143
1173
1139
1153
1149
1179
1141
1147
1154
1133
1140
1140
1137
1132
1204
5012
1160
1150
1192
1139
1176
1145
1169
1131
1139
1139
1170
1142
1148
1143
1136
1133
1143
1133
1130
1209
4997
1158
1146
1203
1137
1177
1142
1172
1150
1150
1137
1164
1151
1157
1144
1131
1135
1137
1125
1139
1207
5017
1170
1152
1191
1137
1190
1133
1167
1134
1139
1144
1165
1136
1130
1138
1134
1131
1138
1153
1141
1212
5002
1159
1166
1198
1134
1171
1132
1172
1136
1138
1139
1161
1134
1132
1146
1148
1136
1152
1138
1141
1212
5009
1174
1176
1199
1135
1182
1139
1177
1193
1147
1149
1169
1159
1140
1134
1135
1134
1151
1132
1132
1201
4947
1164
1149
1190
1140
1183
1137
1166
1139
1142
1140
1158
1131
1129
1147
1132
1131
1143
1127
1130
1217
4935
1161
1330
1142
1105
1104
1104
1103
1099
1092
1100
1114
1126
1111
1104
1093
1094
1092
1101
1105
1105
1126
1109
1104
1106
1106
1089
1095
1101
1108
1091
1091
1098
1093
1096
1095
1096
1094
1088
1095
1094
1090
1099
1108
1119
1103
1104
1121
1097
1087
1096
1129
1102
1129
1110
1092
1091
1099
1088
1090
1109
1104
1088
1144
1122
1112
1111
1116
1116
1104
1108
1108
1107
1100
1166
1200
1115
1108
1112
1112
1094
1094
1095
1137
1216
1235
1192
1136
1133
1104
1092
1088
1123
1106
1099
1117
1116
1113
1112
1144
1111
1112
1106
1101
1104
1092
1095
1101
1086
1093
1093
1096
1102
1134
1102
1110
1111
1095
1097
1105
1101
1113
1114
1113
1112
1104
1108
1089
1127
1108
1097
1094
1102
1096
1089
1097
1118
1103
1097
1096
1095
1094
1089
1094
1123
1103
1108
1110
1101
1090
1105
1097
1092
1137
1101
1158
1108
1094
1096
1136
1136
1133
1109
1091
1155
1115
1106
1146
1140
1159
1179
1105
1108
1128
1129
1098
1102
1097
1093
1190
1153
1219
1106
1125
1105
1092
1113
1090
1098
1172
1167
1162
1230
4943
1161
1151
1181
1145
1182
1141
1171
1136
1136
1147
1187
1133
1133
1138
1128
1143
1131
1137
1128
1199
4950
1166
1154
1183
1142
1189
1162
1179
1145
1135
1135
1170
1137
1148
1139
1140
1139
1129
1143
1136
1215
4937
1167
1154
1179
1156
1187
1134
1174
1148
1137
1146
1174
1134
1135
1137
1135
1129
1130
1137
1137
1197
4942
1161
1153
1185
1143
1174
1140
1182
1140
1133
1133
1166
1151
1135
1140
1140
1151
1133
1142
1129
1210
4941
1170
1154
1190
1158
1175
1131
1171
1132
1129
1140
1167
1133
1138
1137
1129
1129
1141
1136
1130
1195
4946
1179
1153
1181
1146
1176
1169
1173
1132
1175
1139
1172
1144
1141
1156
1142
1138
1138
1141
1147
1204
4949
1173
1156
1189
1157
1198
1139
1169
1140
1132
1140
1192
1148
1142
1148
1144
1144
1145
1148
1139
1203
4957
1162
1149
1189
1149
1177
1136
1171
1154
1143
1137
1170
1140
1147
1140
1131
1194
1146
1149
1142
1207
5002
1158
1148
1189
1152
1185
1138
1167
1142
1133
1146
1185
1148
1140
1151
1149
1137
1131
1143
1141
1208
5009
1163
1162
1192
1144
1175
1141
1179
1144
1147
1130
1170
1133
1130
1136
1130
1129
1130
1145
1127
1210
5000
1159
1150
1190
1153
1173
1137
1166
1129
1129
1129
1175
1135
1137
1142
1129
1131
1139
1138
1133
1205
5011
1172
1151
1195
1162
1177
1133
1169
1133
1130
1138
1178
1137
1139
1151
1138
1131
1144
1140
1145
1216
5000
1156
1145
1185
1148
1175
1140
1165
1140
1137
1137
1177
1132
1138
1147
1129
1145
1137
1128
1131
1204
5006
1156
1151
1189
1142
1172
1136
1168
1144
1136
1151
1160
1136
1151
1158
1133
1135
1135
1132
1136
1214
5003
1161
1164
1190
1133
1192
1136
1173
1132
1136
1153
1164
1133
1135
1145
1128
1129
1138
1130
1133
1205
4999
1159
1159
1189
1133
1174
1138
1182
1141
1140
1139
1162
1133
1131
1141
1137
1138
1137
1131
1140
1227
5005
1160
1161
1214
1149
1165
1135
1171
1133
1137
1151
1172
1141
1138
1149
1132
1139
1149
1139
1133
1209
5007
1168
1147
1188
1142
1175
1131
1176
1141
1140
1142
1168
1132
1130
1154
1129
1137
1140
1128
1152
1201
5004
1157
1152
1196
1137
1179
1141
1171
1141
1145
1143
1179
1149
1155
1144
1136
1143
1139
1135
1147
1217
5026
1198
1157
1190
1141
1174
1131
1176
1146
1133
1143
1158
1137
1143
1136
1140
1134
1139
1132
1134
1207
5006
1160
1147
1190
1134
1191
1132
1173
1133
1138
1148
1168
1139
1136
1132
1134
1134
1141
1129
1143
1205
5000
1170
1181
1192
1134
1179
1138
1191
1141
1147
1148
1170
1142
1147
1129
1141
1132
1140
1128
1130
1217
4995
1154
1144
1197
1149
1180
1158
1166
1133
1134
1141
1164
1137
1142
1135
1137
1130
1156
1128
1138
1209
5000
1172
1148
1190
1505
5003
1166
1152
1204
1138
1179
1149
1184
1141
1145
1140
1170
1131
1144
1150
1147
1136
1129
1128
1137
1205
5003
1168
1146
1189
1135
1181
1149
1168
1144
1132
1141
1173
1146
1133
1129
1137
1130
1136
1139
1130
1204
5006
1161
1157
1209
1140
1177
1135
1168
1156
1132
1132
1163
1135
1197
1138
1146
1145
1156
1144
1144
1200
4964
1167
1181
1132
1115
1114
1105
1172
1109
1097
1092
1098
1121
1108
1101
1112
1106
1105
1117
1112
1118
1127
1125
1126
1115
1118
1121
1121
1111
1120
1120
1119
1097
1129
1114
1103
1117
1116
1095
1097
1102
1113
1096
1094
1108
1093
1097
1106
1134
1100
1094
1111
1111
1126
1129
1132
1109
1223
1182
1191
1121
1098
1112
1098
1093
1105
1118
1096
1096
1100
1092
1088
1103
1103
1095
1088
1119
1126
1103
1101
1112
1098
1105
1105
1091
1102
1094
1099
1096
1094
1098
1106
1093
1095
1108
1104
1098
1091
1103
1123
1140
1118
1113
1108
1109
1103
1099
1177
1115
1111
1090
1092
1102
1101
1097
1087
1103
1089
1093
1096
1102
1087
1102
1241
1108
1149
1125
1105
1095
1118
1115
1102
1102
1132
1108
1101
1126
1094
1140
1156
1236
1127
1115
1113
1122
1132
1119
1110
1129
1132
1105
1114
1137
1103
1098
1107
1104
1107
1204
1174
1181
1227
1146
1144
1141
1138
1117
1123
1123
1113
1116
1109
1100
1105
1096
1131
1111
1137
1139
1137
1115
1103
1137
1109
1149
1138
1138
1108
1133
1109
1103
1124
1108
1107
1112
1104
1099
1095
1115
1099
1137
1110
1224
1160
1161
1116
1137
1272
1136
1108
1106
1103
1119
1124
1109
1112
1125
1107
1096
1107
1102
1111
1164
1197
1110
1110
1114
1103
1097
1102
1102
1105
1104
1111
1110
1106
1122
1117
1109
1117
1100
1107
1118
1132
1109
1097
1099
1095
1099
1096
1108
1108
1120
1112
1095
1114
1117
1175
1114
1126
1113
1108
1120
1109
1101
1105
1103
1105
1102
1105
1106
1099
1094
1100
1096
1107
1099
1102
1102
1097
1185
1111
1116
1103
1118
1113
1106
1107
1109
1098
1094
1103
1097
1107
1096
1098
1097
1095
1100
1096
1098
1101
1099
1103
1104
1122
1193
1217
1218
1119
1107
1113
1102
1099
1100
1105
1116
1112
1107
1099
1111
1104
1096
1102
1107
1096
1100
1125
1119
1118
1113
1111
1110
1097
1201
1135
1105
1106
1109
1099
1099
1107
1112
1099
1099
1099
1100
1109
1096
1101
1096
1114
1121
1107
1119
1107
1110
1109
1098
1129
1206
1207
1111
1113
1100
1102
1112
1105
1105
1108
1107
1099
1099
1099
1111
1118
1126
1112
1117
1110
1097
1104
1099
1107
1104
1103
1102
1095
1104
1156
1174
1111
1107
1106
1102
1107
1112
1109
1113
1118
1111
1120
1117
1100
1111
1100
1104
1104
1101
1111
1107
1118
1116
1102
1107
1094
1100
1109
1106
1117
1112
1136
1112
1107
1181
1112
1103
1101
1110
1102
1098
1113
1109
1105
1094
1108
1100
1105
1107
1100
1094
1101
1104
1103
1119
1107
1111
1103
1098
1102
1106
1098
1106
1104
1099
1112
1102
1099
1094
1098
1108
1109
1092
1111
1123
1095
1104
1123
1116
1109
1113
1116
1100
1118
1114
1104
1095
1095
1101
1095
1105
1095
1098
1146
1105
1109
1122
1112
1098
1111
1126
1117
1104
1107
1120
1097
1104
1131
1105
1130
1104
1095
1092
1111
1105
1102
1091
1100
1104
1109
1104
1106
1105
1122
1111
1118
1136
1100
1101
1098
1129
1109
1222
1148
1137
1126
1140
1136
1106
1131
1134
1135
1117
1133
1112
1107
1141
1135
1133
1105
1134
1172
1185
1109
1097
1106
1106
1096
1093
1091
1099
1098
1156
1136
1107
1110
1200
1183
1125
1144
1113
1099
1136
1134
1103
1163
1136
1126
1152
1135
1132
1238
1131
1260
1142
1129
1124
1117
1109
1099
1102
1136
1130
1098
1219
1126
1140
1117
1127
1137
1134
1134
1103
1132
1133
1100
1120
1116
1101
1116
1103
1104
1129
1108
1095
1090
1121
1099
1096
1102
1116
1090
1098
1097
1099
1086
1097
1117
1090
1113
1137
1116
1096
1142
1109
1098
1103
1129
1109
1132
1134
1107
1100
1092
1131
1119
1090
1092
1093
1154
1166
1105
1114
1116
1114
1100
1112
1102
1145
1097
1103
1132
1097
1106
1133
1134
1134
1110
1132
1133
1113
1092
1096
1092
1096
1086
1111
1109
1111
1112
1102
1130
1147
1099
1088
1100
1088
1092
1103
1098
1093
1101
1101
1092
1102
1088
1100
1085
1098
1122
1114
1103
1102
1112
1102
1131
1094
1098
1095
1093
1096
1090
1104
1087
1100
1100
1092
1113
1096
1094
1103
1126
1112
1117
1112
1114
1102
1099
1105
1091
1099
1100
1103
1173
1209
1119
1104
1087
1093
1096
1101
1103
1146
1119
1094
1110
1137
1110
1120
1103
1106
1113
1104
1110
1091
1137
1135
1104
1095
1094
1099
1100
1134
1096
1102
1095
1099
1085
1112
1110
1102
1131
1102
1092
1093
1102
1132
1100
1134
1105
1098
1099
1106
1103
1096
1108
1123
1126
1095
1100
1099
1105
1118
1122
1107
1108
1099
1100
1087
1093
1110
1089
1098
1090
1094
1089
1091
1168
1109
1093
1092
1099
1086
1085
1098
1119
1112
1171
1183
1111
1106
1149
1118
1100
1132
1110
1261
1113
1136
1106
1132
1136
1104
1103
1132
1132
1115
1136
1145
1107
1108
1094
1100
1116
1102
1097
1092
1111
1092
1098
1097
1102
1103
1097
1097
1089
1099
1092
1099
1103
1112
1123
1111
1102
1097
1097
1104
1131
1096
1105
1088
1096
1111
1096
1096
1091
1096
1089
1091
1096
1099
1090
1100
1124
1103
1099
1105
1116
1100
1108
1112
1095
1102
1087
1106
1092
1096
1102
1104
1092
1093
1164
1172
1099
1093
1110
1119
1104
1106
1110
1147
1101
1101
1087
1088
1105
1104
1103
1092
1112
1090
1094
1105
1117
1088
1095
1096
1100
1104
1117
1109
1103
1096
1108
1105
1091
1135
1110
1135
1137
1135
1116
1117
1136
1099
1100
1157
1098
1112
1135
1105
1123
1119
1106
1108
1109
1105
1137
1099
1104
1100
1097
1095
1104
1116
1095
1099
1104
1090
1099
1107
1098
1095
1104
1103
1118
1110
1114
1106
1106
1096
1106
1109
1095
1100
1190
1173
1119
1111
1098
1096
1111
1097
1108
1165
1119
1092
1105
1116
1109
1121
1118
1121
1106
1102
1109
1106
1094
1095
1097
1096
1101
1098
1099
1095
1094
1096
1101
1113
1093
1120
1118
1107
1122
1122
1101
1099
1098
1137
1101
1134
1107
1314
1197
1119
1105
1108
1148
1124
1098
1098
1124
1113
1131
1164
1142
1136
1114
1108
1111
1097
1098
1110
1103
1115
1114
1104
1097
1094
1106
1104
1100
1092
1100
1095
1098
1128
1118
1116
1196
1180
1115
1111
1103
1106
1100
1102
1115
1156
1106
1105
1106
1100
1100
1100
1107
1104
1104
1112
1119
1118
1109
1108
1103
1097
1121
1227
1131
1159
1108
1132
1104
1114
1145
1134
1136
1114
1131
1217
1126
1120
1130
1115
1118
1109
1103
1099
1119
1100
1104
1104
1108
1102
1121
1114
1101
1109
1099
1102
1097
1093
1117
1097
1104
1110
1110
1107
1102
1109
1105
1099
1132
1109
1134
1135
1114
1107
1108
1135
1133
1154
1140
1217
1272
1232
1133
1143
5597
1135
1126
1141
1107
1125
1141
1136
1109
1108
1219
1151
1135
1137
1137
1140
1107
1111
1123
1168
1121
1105
1106
1120
1100
1100
1100
1109
1110
1101
1108
1104
1102
1101
1108
1101
1103
1108
1113
1111
1132
1139
1123
1109
1129
1136
1125
1106
1109
1101
1103
1107
1110
1105
1111
1101
1106
1097
1100
1117
1104
1102
1106
1121
1134
1125
1122
1109
1111
1103
1108
1138
1106
1108
1294
1321
1136
1126
1102
1100
1115
1231
1126
1163
1113
1112
1121
1114
1112
1113
1107
1105
1104
1098
1112
1119
1121
1122
1104
1106
1114
1099
1108
1104
1106
1111
1172
1258
1124
1129
1122
1113
1124
1126
1100
1155
1123
1104
1138
1109
1132
1111
1133
1106
1131
1138
1105
1141
1140
1134
1135
1124
1108
1107
1116
1106
1109
1102
1098
1099
1097
1107
1095
1098
1096
1105
1107
1103
1123
1127
1102
1101
1106
1107
1126
1122
1175
1228
1121
1119
1103
1131
1116
1102
1098
1096
1173
1119
1099
1116
1173
1107
1110
1107
1099
1121
1111
1115
1107
1109
1111
1105
1098
1097
1104
1105
1095
1099
1096
1094
1112
1107
1100
1101
1095
1110
1095
1104
1121
1115
1129
1137
1107
1114
1099
1099
1140
1111
1217
1122
1139
1121
1114
1105
1132
1135
1105
1128
1133
1133
1113
1118
1115
1114
1107
1110
1119
1106
1098
1098
1103
1102
1101
1096
1101
1099
1096
1092
1096
1105
1192
1181
1112
1101
1114
1127
1108
1106
1118
1192
1121
1105
1118
1119
1135
1102
1140
1117
1098
1107
1131
1134
1214
1133
1136
1137
1116
1127
1108
1108
1121
1109
1094
1104
1099
1109
1097
1105
1096
1098
1107
1101
1101
1093
1103
1101
1094
1096
1101
1103
1117
1115
1100
1111
1104
1101
1103
1131
1115
1107
1132
1137
1117
1097
1140
1152
1104
1097
1097
1100
1095
1109
1110
1128
1110
1111
1101
1099
1225
1257
1129
1099
1138
1183
1247
1123
1131
1125
1204
1247
1124
1100
1235
1217
1138
1125
1104
1111
1094
1098
1104
1097
1135
1103
1101
1094
1126
1108
1096
1129
1131
1127
1114
1124
1128
1114
1108
1124
1110
1106
1105
1101
1129
1106
1103
1131
1115
1123
1214
1128
1129
1135
1129
1103
1118
1128
1098
1096
1120
1107
1109
1113
1097
1118
1101
1106
1099
1100
1131
1098
1123
1103
1119
1102
1093
1108
1122
1128
1103
1097
1121
1128
1106
1106
1120
1116
1219
1217
1126
1129
1135
1131
1111
1094
1121
1239
1147
1136
1132
1129
1121
1128
1127
1106
1206
1134
1121
1095
1103
1096
1106
1102
1089
1131
1108
1124
1128
1117
1094
1092
1123
1103
1124
1127
1113
1119
1128
1096
1106
1120
1112
1119
1110
1107
1098
1113
1132
1100
1209
1119
1146
1118
1110
1095
1124
1129
1107
1279
1292
1138
1112
1126
1123
1127
1098
1100
1138
1102
1131
1101
1098
1129
1127
1098
1091
1135
1129
1105
1125
1227
1140
1143
1093
1122
1123
1104
1122
1099
1143
1090
1095
1103
1087
1135
1130
1101
1096
1092
1100
1132
1130
1128
1130
1145
1218
1124
1099
1131
1104
1118
1145
1108
1097
1107
1133
1091
1099
1099
1126
1096
1099
1129
1127
1101
1126
1132
1128
1116
1099
1097
1110
1116
1112
1113
1101
1113
1095
1131
1100
1089
1127
1107
1095
1092
1129
1106
1127
1128
1097
1097
1126
1128
1126
1131
1120
1130
1111
1093
1102
1100
1106
1089
1258
1141
1134
1110
1102
1131
1128
1126
1106
1220
1141
1102
1107
1125
1121
1120
1107
1094
1090
1100
1088
1088
1098
1089
1133
1127
1098
1129
1163
1290
1107
1137
1213
1122
1092
1138
1098
1126
1129
1123
1106
1120
1096
1101
1135
1135
1113
1109
1097
1097
1102
1096
1089
1132
1100
1126
1089
1086
1101
1083
1127
1090
1096
1127
1126
1097
1091
1110
1116
1105
1091
1089
1094
1089
1132
1091
1089
1126
1127
1088
1103
1128
1126
1217
1126
1125
1126
1103
1125
1105
1136
1103
1110
1098
1108
1093
1101
1113
1102
1131
1125
1094
1123
1095
1126
1105
1125
1125
1099
1084
1122
1124
1104
1115
1103
1106
1111
1111
1091
1094
1091
1129
1099
1102
1129
1089
1107
1085
1131
1128
1105
1124
1128
1103
1101
1126
1098
1117
1109
1102
1124
1103
1086
1093
1099
1084
1129
1124
1117
1107
1098
1093
1100
1130
1128
1100
1127
1129
1218
1140
1120
1108
1104
1101
1093
1097
1171
1169
1099
1106
1131
1126
1090
1099
1129
1266
1139
1129
1131
1127
1101
1185
1122
1113
1092
1094
1087
1095
1089
1106
1105
1097
1281
1234
1137
1134
1215
1121
1122
1130
1233
1141
1094
1138
1120
1110
1095
1141
1108
1099
1096
1129
1111
1129
1128
1105
1090
1089
1125
1101
1125
1129
1095
1097
1125
1213
1125
1120
1107
1101
1108
1102
1086
1100
1096
1087
1128
1101
1125
1127
1102
1135
1127
1127
1095
1124
1125
1210
1143
1170
1189
1125
1117
1124
1096
1098
1091
1129
1132
1128
1126
1211
1120
1136
1129
1105
1129
1125
1090
1106
1126
1097
1099
1107
1103
1100
1111
1095
1133
1099
1097
1083
1126
1106
1097
1124
1091
1096
1128
1126
1107
1092
1125
1125
1100
1091
1101
1107
1124
1093
1093
1104
1116
1088
1110
1118
1130
1125
1096
1091
1126
1124
1098
1124
1126
1228
1116
1112
1108
1123
1114
1093
1096
1101
1134
1097
1108
1093
1133
1128
1104
1126
1098
1207
1235
1142
1129
1104
1212
1141
1123
1178
1119
1104
1108
1099
1088
1092
1098
1100
1129
1113
1125
1101
1102
1099
1143
1146
1103
1126
1126
1125
1099
1106
1116
1113
1113
1112
1094
1112
1098
1129
1099
1097
1127
1125
1098
1098
1126
1127
1097
1122
1125
1109
1123
1126
1106
1128
1108
1098
1104
1107
1103
1098
1097
1093
1128
1271
1214
1120
1133
1103
1101
1315
1140
1126
1246
1140
1133
1148
1111
1099
1105
1100
1086
1189
1154
1144
1174
1158
1135
1129
1171
1147
1132
1130
1141
1137
1142
1142
1133
1215
4951
1230
1172
1169
1145
1166
1138
1134
1134
1156
1164
1143
1131
1125
1132
1137
1133
1136
1152
1230
4943
1222
1179
1167
1134
1170
1152
1146
1138
1160
1170
1135
1149
1133
1130
1133
1147
1138
1180
5045
1213
1169
1166
1141
1164
1142
1146
1132
1131
1164
1144
1135
1135
1143
1129
1186
1146
1185
4973
1212
1173
1171
1140
1179
1135
1136
1135
1143
1175
1143
1147
1143
1136
1130
1144
1135
1185
4927
1229
1168
1175
1174
1167
1138
1139
1127
1157
1163
1148
1139
1136
1142
1128
1128
1128
1190
4979
1213
1171
1182
1147
1164
1146
1133
1138
1145
1169
1136
1128
1137
1126
1132
1140
1130
1138
1224
4888
1223
1167
1176
1136
1166
1152
1143
1133
1133
1170
1136
1135
1130
1150
1139
1144
1158
1184
4987
1218
1178
1166
1139
1182
1143
1138
1139
1136
1162
1137
1148
1131
1126
1132
1140
1131
1176
4959
1217
1172
1169
1156
1167
1136
1142
1128
1134
1158
1140
1131
1126
1130
1127
1133
1134
1152
1227
4889
1220
1188
1165
1136
1172
1130
1134
1153
1136
1171
1156
1143
1138
1133
1153
1138
1126
1185
5004
1228
1179
1180
1142
1162
1140
1138
1143
1536
4914
1220
1173
1171
1158
1166
1139
1139
1136
1148
1167
1139
1131
1131
1138
1132
1127
1132
1168
4944
1222
1172
1174
1134
1161
1145
1144
1142
1138
1171
1137
1147
1145
1148
1158
1149
1134
1207
4979
1220
1181
1170
1152
1166
1150
1158
1128
1132
1161
1143
1135
1140
1135
1133
1137
1135
1186
4973
1225
1167
1169
1138
1163
1152
1136
1134
1127
1169
1140
1131
1143
1128
1127
1142
1141
1141
1235
4890
1209
1168
1169
1152
1160
1147
1140
1147
1151
1176
1139
1137
1134
1142
1135
1132
1158
1220
4987
1216
1173
1188
1140
1176
1138
1128
1139
1140
1162
1129
1129
1135
1134
1127
1143
1127
1133
1230
4886
1224
1173
1171
1131
1168
1142
1127
1135
1132
1168
1138
1130
1133
1149
1130
1129
1141
1140
1252
4889
1227
1186
1171
1145
1165
1130
1134
1145
1142
1174
1144
1150
1136
1140
1125
1135
1148
1192
4968
1215
1169
1169
1139
1168
1141
1128
1131
1130
1166
1139
1133
1140
1146
1133
1158
1132
1134
1242
4888
1211
1166
1168
1145
1164
1137
1133
1135
1144
1162
1140
1137
1133
1164
1154
1128
1133
1173
4937
1218
1184
1173
1148
1170
1161
1137
1150
1141
1163
1141
1141
1147
1139
1128
1139
1139
1209
4980
1222
1168
1165
1144
1161
1140
1154
1127
1142
1163
1145
1144
1138
1137
1133
1175
1137
1222
4987
1216
1178
1170
1143
1165
1150
1149
1138
1149
1181
1145
1137
1138
1132
1141
1132
1137
1185
4985
1226
1171
1178
1148
1179
1140
1135
1141
1129
1177
1139
1133
1135
1133
1140
1131
1135
1194
4934
1207
1174
1172
1143
1172
1143
1131
1133
1146
1168
1125
1133
1135
1133
1124
1125
1138
1131
1154
1144
1143
1142
1143
1159
1132
1140
1179
1136
1137
1130
1146
1136
1139
1150
1130
1227
4887
1215
1169
1175
1147
1166
1138
1133
1149
1132
1164
1139
1133
1139
1124
1136
1136
1132
1143
1223
4881
1218
1170
1164
1136
1178
1143
1134
1132
1138
1166
1141
1149
1133
1134
1127
1146
1132
1149
1261
4886
1215
1169
1169
1145
1165
1142
1147
1143
1140
1171
1138
1137
1136
1133
1131
1128
1147
1162
4947
1216
1166
1180
1138
1178
1134
1137
1143
1131
1172
1136
1141
1133
1134
1137
1145
1134
1135
1231
4887
1224
1174
1168
1140
1165
1138
1130
1133
1157
1168
1154
1154
1141
1148
1130
1149
1131
1226
5005
1223
1177
1175
1142
1165
1136
1134
1138
1135
1162
1138
1134
1142
1130
1137
1132
1130
1152
1237
4879
1210
1170
1166
1138
1170
1133
1131
1135
1135
1161
1145
1137
1134
1136
1132
1147
1132
1141
1148
1131
1131
1142
1141
1151
1153
1144
1162
1133
1143
1143
1138
1136
1148
1151
1143
1200
4886
1211
1166
1173
1128
1166
1132
1141
1133
1132
1181
1131
1141
1132
1137
1149
1133
1134
1135
1228
4879
1211
1177
1168
1134
1169
1134
1137
1147
1135
1165
1138
1133
1137
1131
1134
1135
1147
1147
1245
4915
1218
1172
1174
1139
1168
1153
1136
1140
1144
1170
1144
1138
1132
1130
1128
1132
1127
1158
1209
4897
1212
1165
1174
1141
1162
1129
1137
1131
1141
1164
1127
1140
1129
1133
1128
1127
1141
1132
1226
4284
1254
1144
1175
1111
1109
1103
1165
1120
1100
1109
1151
1126
1100
1156
1119
1099
1103
1154
1126
1142
1171
1136
1114
1102
1116
1110
1134
1112
1094
1106
1111
1111
1118
1110
1104
1105
1110
1108
1135
1120
1109
1113
1134
1117
1109
1107
1106
1109
1102
1107
1113
1106
1105
1099
1107
1113
1109
1186
1115
1116
1111
1156
1214
1138
1109
1137
1138
1135
1107
1130
1135
1114
1118
1137
1110
1111
1108
1205
1202
1120
1112
1103
1106
1105
1100
1100
1157
1106
1102
1111
1099
1112
1104
1106
1108
1112
1134
1118
1117
1111
1110
1103
1098
1095
1104
1097
1100
1103
1104
1108
1096
1108
1102
1109
1137
1125
1102
1101
1116
1124
1111
1115
1122
1112
1098
1111
1105
1110
1102
1107
1104
1108
1113
1107
1104
1097
1111
1100
1099
1104
1110
1108
1116
1113
1110


==> diagrams/http-request-latencies/data.csv <==
ms,pct,threads,setting,reqssec
1,99,8,Loopback,40953
2,99,8,Loopback,40953
3,99,8,Loopback,40953
4,99,8,Loopback,40953
5,99,8,Loopback,40953
6,99,8,Loopback,40953
7,99,8,Loopback,40953
8,99,8,Loopback,40953
9,99,8,Loopback,40953
16,100,8,Loopback,40953
1,99,8,Docker,19505
2,99,8,Docker,19505
3,99,8,Docker,19505
4,99,8,Docker,19505
5,99,8,Docker,19505
6,99,8,Docker,19505
7,99,8,Docker,19505
8,99,8,Docker,19505
9,99,8,Docker,19505
12,100,8,Docker,19505
1,99,8,Enclave,14442
2,99,8,Enclave,14442
3,99,8,Enclave,14442
4,99,8,Enclave,14442
5,99,8,Enclave,14442
6,99,8,Enclave,14442
7,99,8,Enclave,14442
8,99,8,Enclave,14442
9,99,8,Enclave,14442
17,100,8,Enclave,14442
2,77,8,Nitriding,2564
4,91,8,Nitriding,2564
6,93,8,Nitriding,2564
8,94,8,Nitriding,2564
10,95,8,Nitriding,2564
12,96,8,Nitriding,2564
14,97,8,Nitriding,2564
16,99,8,Nitriding,2564
18,99,8,Nitriding,2564
22,100,8,Nitriding,2564
2,90,8,Nitriding-nrp,3275
4,93,8,Nitriding-nrp,3275
6,94,8,Nitriding-nrp,3275
8,95,8,Nitriding-nrp,3275
10,96,8,Nitriding-nrp,3275
12,96,8,Nitriding-nrp,3275
14,98,8,Nitriding-nrp,3275
16,99,8,Nitriding-nrp,3275
18,99,8,Nitriding-nrp,3275
23,100,8,Nitriding-nrp,3275
1,98,16,Loopback,41280
2,98,16,Loopback,41280
3,98,16,Loopback,41280
4,98,16,Loopback,41280
5,99,16,Loopback,41280
6,99,16,Loopback,41280
7,99,16,Loopback,41280
8,99,16,Loopback,41280
9,99,16,Loopback,41280
14,100,16,Loopback,41280
1,94,16,Docker,20168
2,99,16,Docker,20168
3,99,16,Docker,20168
4,99,16,Docker,20168
5,99,16,Docker,20168
6,99,16,Docker,20168
7,99,16,Docker,20168
8,99,16,Docker,20168
9,99,16,Docker,20168
18,100,16,Docker,20168
1,99,16,Enclave,19261
2,99,16,Enclave,19261
3,99,16,Enclave,19261
4,99,16,Enclave,19261
5,99,16,Enclave,19261
0,79,16,Enclave,19261
0,79,16,Enclave,19261
0,79,16,Enclave,19261
0,79,16,Enclave,19261
6,100,16,Enclave,19261
2,25,16,Nitriding,3045
4,68,16,Nitriding,3045
6,85,16,Nitriding,3045
8,89,16,Nitriding,3045
10,91,16,Nitriding,3045
12,92,16,Nitriding,3045
14,94,16,Nitriding,3045
16,97,16,Nitriding,3045
18,99,16,Nitriding,3045
29,100,16,Nitriding,3045
2,66,16,Nitriding-nrp,4120
4,86,16,Nitriding-nrp,4120
6,90,16,Nitriding-nrp,4120
8,91,16,Nitriding-nrp,4120
10,92,16,Nitriding-nrp,4120
12,94,16,Nitriding-nrp,4120
14,96,16,Nitriding-nrp,4120
16,98,16,Nitriding-nrp,4120
18,99,16,Nitriding-nrp,4120
29,100,16,Nitriding-nrp,4120
2,97,32,Loopback,40723
4,97,32,Loopback,40723
6,98,32,Loopback,40723
8,99,32,Loopback,40723
10,99,32,Loopback,40723
12,99,32,Loopback,40723
14,99,32,Loopback,40723
16,99,32,Loopback,40723
18,99,32,Loopback,40723
27,100,32,Loopback,40723
3,94,32,Docker,21108
6,99,32,Docker,21108
9,99,32,Docker,21108
12,99,32,Docker,21108
15,99,32,Docker,21108
18,99,32,Docker,21108
21,99,32,Docker,21108
24,99,32,Docker,21108
27,99,32,Docker,21108
35,100,32,Docker,21108
1,85,32,Enclave,20702
2,98,32,Enclave,20702
3,99,32,Enclave,20702
4,99,32,Enclave,20702
5,99,32,Enclave,20702
6,99,32,Enclave,20702
7,99,32,Enclave,20702
8,99,32,Enclave,20702
9,99,32,Enclave,20702
17,100,32,Enclave,20702
3,9,32,Nitriding,3384
6,42,32,Nitriding,3384
9,68,32,Nitriding,3384
12,80,32,Nitriding,3384
15,86,32,Nitriding,3384
18,94,32,Nitriding,3384
21,98,32,Nitriding,3384
24,99,32,Nitriding,3384
27,99,32,Nitriding,3384
39,100,32,Nitriding,3384
3,33,32,Nitriding-nrp,4327
6,70,32,Nitriding-nrp,4327
9,78,32,Nitriding-nrp,4327
12,82,32,Nitriding-nrp,4327
15,87,32,Nitriding-nrp,4327
18,95,32,Nitriding-nrp,4327
21,99,32,Nitriding-nrp,4327
24,99,32,Nitriding-nrp,4327
27,99,32,Nitriding-nrp,4327
34,100,32,Nitriding-nrp,4327
2,90,64,Loopback,41214
4,95,64,Loopback,41214
6,96,64,Loopback,41214
8,97,64,Loopback,41214
10,99,64,Loopback,41214
12,99,64,Loopback,41214
14,99,64,Loopback,41214
16,99,64,Loopback,41214
18,99,64,Loopback,41214
26,100,64,Loopback,41214
3,86,64,Docker,24747
6,96,64,Docker,24747
9,99,64,Docker,24747
12,99,64,Docker,24747
15,99,64,Docker,24747
18,99,64,Docker,24747
21,99,64,Docker,24747
24,99,64,Docker,24747
27,99,64,Docker,24747
32,100,64,Docker,24747
1,20,64,Enclave,23148
2,64,64,Enclave,23148
3,91,64,Enclave,23148
4,97,64,Enclave,23148
5,99,64,Enclave,23148
6,99,64,Enclave,23148
7,99,64,Enclave,23148
8,99,64,Enclave,23148
9,99,64,Enclave,23148
17,100,64,Enclave,23148
7,11,64,Nitriding,3615
13,38,64,Nitriding,3615
19,63,64,Nitriding,3615
25,89,64,Nitriding,3615
31,97,64,Nitriding,3615
37,99,64,Nitriding,3615
43,99,64,Nitriding,3615
49,99,64,Nitriding,3615
55,99,64,Nitriding,3615
63,100,64,Nitriding,3615
6,24,64,Nitriding-nrp,4307
11,49,64,Nitriding-nrp,4307
16,58,64,Nitriding-nrp,4307
21,85,64,Nitriding-nrp,4307
26,93,64,Nitriding-nrp,4307
31,96,64,Nitriding-nrp,4307
36,99,64,Nitriding-nrp,4307
41,99,64,Nitriding-nrp,4307
46,99,64,Nitriding-nrp,4307
54,100,64,Nitriding-nrp,4307
3,75,128,Loopback,42267
6,90,128,Loopback,42267
9,95,128,Loopback,42267
12,97,128,Loopback,42267
15,99,128,Loopback,42267
18,99,128,Loopback,42267
21,99,128,Loopback,42267
24,99,128,Loopback,42267
27,99,128,Loopback,42267
36,100,128,Loopback,42267
4,65,128,Docker,25821
8,91,128,Docker,25821
12,97,128,Docker,25821
16,98,128,Docker,25821
20,99,128,Docker,25821
24,99,128,Docker,25821
28,99,128,Docker,25821
32,99,128,Docker,25821
36,99,128,Docker,25821
43,100,128,Docker,25821
2,17,128,Enclave,27744
4,68,128,Enclave,27744
6,90,128,Enclave,27744
8,96,128,Enclave,27744
10,98,128,Enclave,27744
12,99,128,Enclave,27744
14,99,128,Enclave,27744
16,99,128,Enclave,27744
18,99,128,Enclave,27744
25,100,128,Enclave,27744
25,40,128,Nitriding,4000
49,93,128,Nitriding,4000
73,99,128,Nitriding,4000
97,99,128,Nitriding,4000
121,99,128,Nitriding,4000
145,99,128,Nitriding,4000
169,99,128,Nitriding,4000
193,99,128,Nitriding,4000
217,99,128,Nitriding,4000
248,100,128,Nitriding,4000
22,53,128,Nitriding-nrp,5115
43,94,128,Nitriding-nrp,5115
64,99,128,Nitriding-nrp,5115
85,99,128,Nitriding-nrp,5115
106,99,128,Nitriding-nrp,5115
127,99,128,Nitriding-nrp,5115
148,99,128,Nitriding-nrp,5115
169,99,128,Nitriding-nrp,5115
190,99,128,Nitriding-nrp,5115
214,100,128,Nitriding-nrp,5115
3,38,256,Loopback,42474
6,65,256,Loopback,42474
9,82,256,Loopback,42474
12,91,256,Loopback,42474
15,95,256,Loopback,42474
18,97,256,Loopback,42474
21,98,256,Loopback,42474
24,99,256,Loopback,42474
27,99,256,Loopback,42474
34,100,256,Loopback,42474
6,32,256,Docker,25759
12,78,256,Docker,25759
18,93,256,Docker,25759
24,98,256,Docker,25759
30,99,256,Docker,25759
36,99,256,Docker,25759
42,99,256,Docker,25759
48,99,256,Docker,25759
54,99,256,Docker,25759
63,100,256,Docker,25759
4,9,256,Enclave,31004
8,74,256,Enclave,31004
12,91,256,Enclave,31004
16,96,256,Enclave,31004
20,99,256,Enclave,31004
24,99,256,Enclave,31004
28,99,256,Enclave,31004
32,99,256,Enclave,31004
36,99,256,Enclave,31004
48,100,256,Enclave,31004
20,2,256,Nitriding,4583
32,17,256,Nitriding,4583
44,39,256,Nitriding,4583
56,59,256,Nitriding,4583
68,78,256,Nitriding,4583
80,91,256,Nitriding,4583
92,97,256,Nitriding,4583
104,99,256,Nitriding,4583
116,99,256,Nitriding,4583
128,100,256,Nitriding,4583
16,2,256,Nitriding-nrp,5505
28,28,256,Nitriding-nrp,5505
40,56,256,Nitriding-nrp,5505
52,72,256,Nitriding-nrp,5505
64,82,256,Nitriding-nrp,5505
76,90,256,Nitriding-nrp,5505
88,96,256,Nitriding-nrp,5505
100,99,256,Nitriding-nrp,5505
112,99,256,Nitriding-nrp,5505
132,100,256,Nitriding-nrp,5505
6,35,512,Loopback,40332
12,64,512,Loopback,40332
18,83,512,Loopback,40332
24,93,512,Loopback,40332
30,96,512,Loopback,40332
36,98,512,Loopback,40332
42,99,512,Loopback,40332
48,99,512,Loopback,40332
54,99,512,Loopback,40332
63,100,512,Loopback,40332
106,99,512,Docker,25361
212,99,512,Docker,25361
318,99,512,Docker,25361
424,99,512,Docker,25361
530,99,512,Docker,25361
636,99,512,Docker,25361
742,99,512,Docker,25361
848,99,512,Docker,25361
954,99,512,Docker,25361
1066,100,512,Docker,25361
8,15,512,Enclave,32165
16,85,512,Enclave,32165
24,96,512,Enclave,32165
32,99,512,Enclave,32165
40,99,512,Enclave,32165
48,99,512,Enclave,32165
56,99,512,Enclave,32165
64,99,512,Enclave,32165
72,99,512,Enclave,32165
87,100,512,Enclave,32165
35,1,512,Nitriding,5039
56,12,512,Nitriding,5039
77,32,512,Nitriding,5039
98,56,512,Nitriding,5039
119,77,512,Nitriding,5039
140,91,512,Nitriding,5039
161,97,512,Nitriding,5039
182,99,512,Nitriding,5039
203,99,512,Nitriding,5039
225,100,512,Nitriding,5039
29,1,512,Nitriding-nrp,6010
49,18,512,Nitriding-nrp,6010
69,47,512,Nitriding-nrp,6010
89,66,512,Nitriding-nrp,6010
109,80,512,Nitriding-nrp,6010
129,92,512,Nitriding-nrp,6010
149,97,512,Nitriding-nrp,6010
169,99,512,Nitriding-nrp,6010
189,99,512,Nitriding-nrp,6010
211,100,512,Nitriding-nrp,6010


==> diagrams/http-requests-per-sec/data.csv <==
ms,pct,threads,setting,reqssec
1,99,8,Loopback,40953
2,99,8,Loopback,40953
3,99,8,Loopback,40953
4,99,8,Loopback,40953
5,99,8,Loopback,40953
6,99,8,Loopback,40953
7,99,8,Loopback,40953
8,99,8,Loopback,40953
9,99,8,Loopback,40953
16,100,8,Loopback,40953
1,99,8,Docker,19505
2,99,8,Docker,19505
3,99,8,Docker,19505
4,99,8,Docker,19505
5,99,8,Docker,19505
6,99,8,Docker,19505
7,99,8,Docker,19505
8,99,8,Docker,19505
9,99,8,Docker,19505
12,100,8,Docker,19505
1,99,8,Enclave,14442
2,99,8,Enclave,14442
3,99,8,Enclave,14442
4,99,8,Enclave,14442
5,99,8,Enclave,14442
6,99,8,Enclave,14442
7,99,8,Enclave,14442
8,99,8,Enclave,14442
9,99,8,Enclave,14442
17,100,8,Enclave,14442
2,77,8,Nitriding,2564
4,91,8,Nitriding,2564
6,93,8,Nitriding,2564
8,94,8,Nitriding,2564
10,95,8,Nitriding,2564
12,96,8,Nitriding,2564
14,97,8,Nitriding,2564
16,99,8,Nitriding,2564
18,99,8,Nitriding,2564
22,100,8,Nitriding,2564
2,90,8,Nitriding-nrp,3275
4,93,8,Nitriding-nrp,3275
6,94,8,Nitriding-nrp,3275
8,95,8,Nitriding-nrp,3275
10,96,8,Nitriding-nrp,3275
12,96,8,Nitriding-nrp,3275
14,98,8,Nitriding-nrp,3275
16,99,8,Nitriding-nrp,3275
18,99,8,Nitriding-nrp,3275
23,100,8,Nitriding-nrp,3275
1,98,16,Loopback,41280
2,98,16,Loopback,41280
3,98,16,Loopback,41280
4,98,16,Loopback,41280
5,99,16,Loopback,41280
6,99,16,Loopback,41280
7,99,16,Loopback,41280
8,99,16,Loopback,41280
9,99,16,Loopback,41280
14,100,16,Loopback,41280
1,94,16,Docker,20168
2,99,16,Docker,20168
3,99,16,Docker,20168
4,99,16,Docker,20168
5,99,16,Docker,20168
6,99,16,Docker,20168
7,99,16,Docker,20168
8,99,16,Docker,20168
9,99,16,Docker,20168
18,100,16,Docker,20168
1,99,16,Enclave,19261
2,99,16,Enclave,19261
3,99,16,Enclave,19261
4,99,16,Enclave,19261
5,99,16,Enclave,19261
0,79,16,Enclave,19261
0,79,16,Enclave,19261
0,79,16,Enclave,19261
0,79,16,Enclave,19261
6,100,16,Enclave,19261
2,25,16,Nitriding,3045
4,68,16,Nitriding,3045
6,85,16,Nitriding,3045
8,89,16,Nitriding,3045
10,91,16,Nitriding,3045
12,92,16,Nitriding,3045
14,94,16,Nitriding,3045
16,97,16,Nitriding,3045
18,99,16,Nitriding,3045
29,100,16,Nitriding,3045
2,66,16,Nitriding-nrp,4120
4,86,16,Nitriding-nrp,4120
6,90,16,Nitriding-nrp,4120
8,91,16,Nitriding-nrp,4120
10,92,16,Nitriding-nrp,4120
12,94,16,Nitriding-nrp,4120
14,96,16,Nitriding-nrp,4120
16,98,16,Nitriding-nrp,4120
18,99,16,Nitriding-nrp,4120
29,100,16,Nitriding-nrp,4120
2,97,32,Loopback,40723
4,97,32,Loopback,40723
6,98,32,Loopback,40723
8,99,32,Loopback,40723
10,99,32,Loopback,40723
12,99,32,Loopback,40723
14,99,32,Loopback,40723
16,99,32,Loopback,40723
18,99,32,Loopback,40723
27,100,32,Loopback,40723
3,94,32,Docker,21108
6,99,32,Docker,21108
9,99,32,Docker,21108
12,99,32,Docker,21108
15,99,32,Docker,21108
18,99,32,Docker,21108
21,99,32,Docker,21108
24,99,32,Docker,21108
27,99,32,Docker,21108
35,100,32,Docker,21108
1,85,32,Enclave,20702
2,98,32,Enclave,20702
3,99,32,Enclave,20702
4,99,32,Enclave,20702
5,99,32,Enclave,20702
6,99,32,Enclave,20702
7,99,32,Enclave,20702
8,99,32,Enclave,20702
9,99,32,Enclave,20702
17,100,32,Enclave,20702
3,9,32,Nitriding,3384
6,42,32,Nitriding,3384
9,68,32,Nitriding,3384
12,80,32,Nitriding,3384
15,86,32,Nitriding,3384
18,94,32,Nitriding,3384
21,98,32,Nitriding,3384
24,99,32,Nitriding,3384
27,99,32,Nitriding,3384
39,100,32,Nitriding,3384
3,33,32,Nitriding-nrp,4327
6,70,32,Nitriding-nrp,4327
9,78,32,Nitriding-nrp,4327
12,82,32,Nitriding-nrp,4327
15,87,32,Nitriding-nrp,4327
18,95,32,Nitriding-nrp,4327
21,99,32,Nitriding-nrp,4327
24,99,32,Nitriding-nrp,4327
27,99,32,Nitriding-nrp,4327
34,100,32,Nitriding-nrp,4327
2,90,64,Loopback,41214
4,95,64,Loopback,41214
6,96,64,Loopback,41214
8,97,64,Loopback,41214
10,99,64,Loopback,41214
12,99,64,Loopback,41214
14,99,64,Loopback,41214
16,99,64,Loopback,41214
18,99,64,Loopback,41214
26,100,64,Loopback,41214
3,86,64,Docker,24747
6,96,64,Docker,24747
9,99,64,Docker,24747
12,99,64,Docker,24747
15,99,64,Docker,24747
18,99,64,Docker,24747
21,99,64,Docker,24747
24,99,64,Docker,24747
27,99,64,Docker,24747
32,100,64,Docker,24747
1,20,64,Enclave,23148
2,64,64,Enclave,23148
3,91,64,Enclave,23148
4,97,64,Enclave,23148
5,99,64,Enclave,23148
6,99,64,Enclave,23148
7,99,64,Enclave,23148
8,99,64,Enclave,23148
9,99,64,Enclave,23148
17,100,64,Enclave,23148
7,11,64,Nitriding,3615
13,38,64,Nitriding,3615
19,63,64,Nitriding,3615
25,89,64,Nitriding,3615
31,97,64,Nitriding,3615
37,99,64,Nitriding,3615
43,99,64,Nitriding,3615
49,99,64,Nitriding,3615
55,99,64,Nitriding,3615
63,100,64,Nitriding,3615
6,24,64,Nitriding-nrp,4307
11,49,64,Nitriding-nrp,4307
16,58,64,Nitriding-nrp,4307
21,85,64,Nitriding-nrp,4307
26,93,64,Nitriding-nrp,4307
31,96,64,Nitriding-nrp,4307
36,99,64,Nitriding-nrp,4307
41,99,64,Nitriding-nrp,4307
46,99,64,Nitriding-nrp,4307
54,100,64,Nitriding-nrp,4307
3,75,128,Loopback,42267
6,90,128,Loopback,42267
9,95,128,Loopback,42267
12,97,128,Loopback,42267
15,99,128,Loopback,42267
18,99,128,Loopback,42267
21,99,128,Loopback,42267
24,99,128,Loopback,42267
27,99,128,Loopback,42267
36,100,128,Loopback,42267
4,65,128,Docker,25821
8,91,128,Docker,25821
12,97,128,Docker,25821
16,98,128,Docker,25821
20,99,128,Docker,25821
24,99,128,Docker,25821
28,99,128,Docker,25821
32,99,128,Docker,25821
36,99,128,Docker,25821
43,100,128,Docker,25821
2,17,128,Enclave,27744
4,68,128,Enclave,27744
6,90,128,Enclave,27744
8,96,128,Enclave,27744
10,98,128,Enclave,27744
12,99,128,Enclave,27744
14,99,128,Enclave,27744
16,99,128,Enclave,27744
18,99,128,Enclave,27744
25,100,128,Enclave,27744
25,40,128,Nitriding,4000
49,93,128,Nitriding,4000
73,99,128,Nitriding,4000
97,99,128,Nitriding,4000
121,99,128,Nitriding,4000
145,99,128,Nitriding,4000
169,99,128,Nitriding,4000
193,99,128,Nitriding,4000
217,99,128,Nitriding,4000
248,100,128,Nitriding,4000
22,53,128,Nitriding-nrp,5115
43,94,128,Nitriding-nrp,5115
64,99,128,Nitriding-nrp,5115
85,99,128,Nitriding-nrp,5115
106,99,128,Nitriding-nrp,5115
127,99,128,Nitriding-nrp,5115
148,99,128,Nitriding-nrp,5115
169,99,128,Nitriding-nrp,5115
190,99,128,Nitriding-nrp,5115
214,100,128,Nitriding-nrp,5115
3,38,256,Loopback,42474
6,65,256,Loopback,42474
9,82,256,Loopback,42474
12,91,256,Loopback,42474
15,95,256,Loopback,42474
18,97,256,Loopback,42474
21,98,256,Loopback,42474
24,99,256,Loopback,42474
27,99,256,Loopback,42474
34,100,256,Loopback,42474
6,32,256,Docker,25759
12,78,256,Docker,25759
18,93,256,Docker,25759
24,98,256,Docker,25759
30,99,256,Docker,25759
36,99,256,Docker,25759
42,99,256,Docker,25759
48,99,256,Docker,25759
54,99,256,Docker,25759
63,100,256,Docker,25759
4,9,256,Enclave,31004
8,74,256,Enclave,31004
12,91,256,Enclave,31004
16,96,256,Enclave,31004
20,99,256,Enclave,31004
24,99,256,Enclave,31004
28,99,256,Enclave,31004
32,99,256,Enclave,31004
36,99,256,Enclave,31004
48,100,256,Enclave,31004
20,2,256,Nitriding,4583
32,17,256,Nitriding,4583
44,39,256,Nitriding,4583
56,59,256,Nitriding,4583
68,78,256,Nitriding,4583
80,91,256,Nitriding,4583
92,97,256,Nitriding,4583
104,99,256,Nitriding,4583
116,99,256,Nitriding,4583
128,100,256,Nitriding,4583
16,2,256,Nitriding-nrp,5505
28,28,256,Nitriding-nrp,5505
40,56,256,Nitriding-nrp,5505
52,72,256,Nitriding-nrp,5505
64,82,256,Nitriding-nrp,5505
76,90,256,Nitriding-nrp,5505
88,96,256,Nitriding-nrp,5505
100,99,256,Nitriding-nrp,5505
112,99,256,Nitriding-nrp,5505
132,100,256,Nitriding-nrp,5505
6,35,512,Loopback,40332
12,64,512,Loopback,40332
18,83,512,Loopback,40332
24,93,512,Loopback,40332
30,96,512,Loopback,40332
36,98,512,Loopback,40332
42,99,512,Loopback,40332
48,99,512,Loopback,40332
54,99,512,Loopback,40332
63,100,512,Loopback,40332
106,99,512,Docker,25361
212,99,512,Docker,25361
318,99,512,Docker,25361
424,99,512,Docker,25361
530,99,512,Docker,25361
636,99,512,Docker,25361
742,99,512,Docker,25361
848,99,512,Docker,25361
954,99,512,Docker,25361
1066,100,512,Docker,25361
8,15,512,Enclave,32165
16,85,512,Enclave,32165
24,96,512,Enclave,32165
32,99,512,Enclave,32165
40,99,512,Enclave,32165
48,99,512,Enclave,32165
56,99,512,Enclave,32165
64,99,512,Enclave,32165
72,99,512,Enclave,32165
87,100,512,Enclave,32165
35,1,512,Nitriding,5039
56,12,512,Nitriding,5039
77,32,512,Nitriding,5039
98,56,512,Nitriding,5039
119,77,512,Nitriding,5039
140,91,512,Nitriding,5039
161,97,512,Nitriding,5039
182,99,512,Nitriding,5039
203,99,512,Nitriding,5039
225,100,512,Nitriding,5039
29,1,512,Nitriding-nrp,6010
49,18,512,Nitriding-nrp,6010
69,47,512,Nitriding-nrp,6010
89,66,512,Nitriding-nrp,6010
109,80,512,Nitriding-nrp,6010
129,92,512,Nitriding-nrp,6010
149,97,512,Nitriding-nrp,6010
169,99,512,Nitriding-nrp,6010
189,99,512,Nitriding-nrp,6010
211,100,512,Nitriding-nrp,6010


==> diagrams/latency-cdf/enclave.csv <==
pct,ms
1,99
2,99
3,99
4,99
5,99
6,99
7,99
8,99
9,99
16,100


==> diagrams/latency-cdf/latencies.csv <==
type,ms,pct
Docker,2,99
Docker,4,99
Docker,6,99
Docker,8,99
Docker,10,99
Docker,12,99
Docker,14,99
Docker,16,99
Docker,18,99
Docker,20,100
Enclave,1,99
Enclave,2,99
Enclave,3,99
Enclave,4,99
Enclave,5,99
Enclave,6,99
Enclave,7,99
Enclave,8,99
Enclave,9,99
Enclave,16,100
Nitriding-no-proxy,6,85
Nitriding-no-proxy,12,88
Nitriding-no-proxy,18,97
Nitriding-no-proxy,24,98
Nitriding-no-proxy,30,99
Nitriding-no-proxy,36,99
Nitriding-no-proxy,42,99
Nitriding-no-proxy,48,99
Nitriding-no-proxy,54,99
Nitriding-no-proxy,63,100
Nitriding,7,60
Nitriding,14,80
Nitriding,21,94
Nitriding,28,98
Nitriding,35,99
Nitriding,42,99
Nitriding,49,99
Nitriding,56,99
Nitriding,63,99
Nitriding,78,100


==> diagrams/latency-cdf/nitriding-no-reverse-proxy.csv <==
pct,ms
6,85
12,88
18,97
24,98
30,99
36,99
42,99
48,99
54,99
63,100


==> diagrams/latency-cdf/nitriding.csv <==
pct,ms
7,60
14,80
21,94
28,98
35,99
42,99
49,99
56,99
63,99
78,100

